Control Invariance on Manifolds through Tangent Bundle Splitting

Control invariance for interconnected non-linear systems on manifolds requires conditions under which subsystem safety constraints can be combined to form an invariant set. This paper develops local product type control invariant sets on manifolds using tangent bundle splitting, adapted product coordinates, and subsystem tangency conditions satisfied simultaneously by one admissible input at each state. The resulting conditions establish control invariance of product sets without requiring independent subsystem dynamics, with separate control choices possible when inputs are independently constrained and each acts only on its subsystem. This provides a way to verify subsystem safety without discarding dynamic coupling and is illustrated by a torus example in which adapted coordinates give a curved constraint region a product representation.

==> adapted_boundary_field.dat <==
z1 z2 dz1 dz2
1.05 -0.7875 -0.082283158 0.08734690555
-1.05 -0.7875 0.1168516991 0.02730714964
-0.7875 1.05 0.07531389065 -0.09342279098
-0.7875 -1.05 -0.003554210215 0.1199473534
1.05 -0.525 -0.08656320142 0.0831072329
-1.05 -0.525 0.115175281 -0.03368463529
-0.525 1.05 0.07255029786 -0.09558480151
-0.525 -1.05 -0.03811115248 0.1137872579
1.05 -0.2625 -0.0911329879 0.07806906248
-1.05 -0.2625 0.1045204361 -0.05895318853
-0.2625 1.05 0.0688728508 -0.09826764688
-0.2625 -1.05 -0.05456792663 0.1068753544
1.05 0 -0.0967563895 0.07098028664
-1.05 0 0.0967563895 -0.07098028664
0 1.05 0.06345034985 -0.1018530957
0 -1.05 -0.06345034985 0.1018530957
1.05 0.2625 -0.1045204361 0.05895318853
-1.05 0.2625 0.0911329879 -0.07806906248
0.2625 1.05 0.05456792663 -0.1068753544
0.2625 -1.05 -0.0688728508 0.09826764688
1.05 0.525 -0.115175281 0.03368463529
-1.05 0.525 0.08656320142 -0.0831072329
0.525 1.05 0.03811115248 -0.1137872579
0.525 -1.05 -0.07255029786 0.09558480151
1.05 0.7875 -0.1168516991 -0.02730714964
-1.05 0.7875 0.082283158 -0.08734690555
0.7875 1.05 0.003554210215 -0.1199473534
0.7875 -1.05 -0.07531389065 0.09342279098


==> adapted_equilibrium.dat <==
z1 z2
0 0


==> adapted_interior_field.dat <==
z1 z2 dz1 dz2
-0.7875 -0.7875 0.06173949065 0.1028991511
-0.7875 -0.39375 0.1148978586 -0.03461910004
-0.7875 0 0.09600193324 -0.07199742228
-0.7875 0.39375 0.08630325766 -0.08337714145
-0.7875 0.7875 0.07962862862 -0.08977350113
-0.39375 -0.7875 -0.0387869521 0.1135586736
-0.39375 -0.39375 0.06173949065 0.1028991511
-0.39375 0 0.09532837761 -0.07288690158
-0.39375 0.39375 0.08091158776 -0.0886189312
-0.39375 0.7875 0.07444624944 -0.09411565196
0 -0.7875 -0.06488724171 0.1009437758
0 -0.39375 -0.06616170501 0.10011308
0 0.39375 0.06616170501 -0.10011308
0 0.7875 0.06488724171 -0.1009437758
0.39375 -0.7875 -0.07444624944 0.09411565196
0.39375 -0.39375 -0.08091158776 0.0886189312
0.39375 0 -0.09532837761 0.07288690158
0.39375 0.39375 -0.06173949065 -0.1028991511
0.39375 0.7875 0.0387869521 -0.1135586736
0.7875 -0.7875 -0.07962862862 0.08977350113
0.7875 -0.39375 -0.08630325766 0.08337714145
0.7875 0 -0.09600193324 0.07199742228
0.7875 0.39375 -0.1148978586 0.03461910004
0.7875 0.7875 -0.06173949065 -0.1028991511


==> adapted_square.dat <==
z1 z2
-1.05 -1.05
-1.029 -1.05
-1.008 -1.05
-0.987 -1.05
-0.966 -1.05
-0.945 -1.05
-0.924 -1.05
-0.903 -1.05
-0.882 -1.05
-0.861 -1.05
-0.84 -1.05
-0.819 -1.05
-0.798 -1.05
-0.777 -1.05
-0.756 -1.05
-0.735 -1.05
-0.714 -1.05
-0.693 -1.05
-0.672 -1.05
-0.651 -1.05
-0.63 -1.05
-0.609 -1.05
-0.588 -1.05
-0.567 -1.05
-0.546 -1.05
-0.525 -1.05
-0.504 -1.05
-0.483 -1.05
-0.462 -1.05
-0.441 -1.05
-0.42 -1.05
-0.399 -1.05
-0.378 -1.05
-0.357 -1.05
-0.336 -1.05
-0.315 -1.05
-0.294 -1.05
-0.273 -1.05
-0.252 -1.05
-0.231 -1.05
-0.21 -1.05
-0.189 -1.05
-0.168 -1.05
-0.147 -1.05
-0.126 -1.05
-0.105 -1.05
-0.084 -1.05
-0.063 -1.05
-0.042 -1.05
-0.021 -1.05
0 -1.05
0.021 -1.05
0.042 -1.05
0.063 -1.05
0.084 -1.05
0.105 -1.05
0.126 -1.05
0.147 -1.05
0.168 -1.05
0.189 -1.05
0.21 -1.05
0.231 -1.05
0.252 -1.05
0.273 -1.05
0.294 -1.05
0.315 -1.05
0.336 -1.05
0.357 -1.05
0.378 -1.05
0.399 -1.05
0.42 -1.05
0.441 -1.05
0.462 -1.05
0.483 -1.05
0.504 -1.05
0.525 -1.05
0.546 -1.05
0.567 -1.05
0.588 -1.05
0.609 -1.05
0.63 -1.05
0.651 -1.05
0.672 -1.05
0.693 -1.05
0.714 -1.05
0.735 -1.05
0.756 -1.05
0.777 -1.05
0.798 -1.05
0.819 -1.05
0.84 -1.05
0.861 -1.05
0.882 -1.05
0.903 -1.05
0.924 -1.05
0.945 -1.05
0.966 -1.05
0.987 -1.05
1.008 -1.05
1.029 -1.05
1.05 -1.05
1.05 -1.05
1.05 -1.029
1.05 -1.008
1.05 -0.987
1.05 -0.966
1.05 -0.945
1.05 -0.924
1.05 -0.903
1.05 -0.882
1.05 -0.861
1.05 -0.84
1.05 -0.819
1.05 -0.798
1.05 -0.777
1.05 -0.756
1.05 -0.735
1.05 -0.714
1.05 -0.693
1.05 -0.672
1.05 -0.651
1.05 -0.63
1.05 -0.609
1.05 -0.588
1.05 -0.567
1.05 -0.546
1.05 -0.525
1.05 -0.504
1.05 -0.483
1.05 -0.462
1.05 -0.441
1.05 -0.42
1.05 -0.399
1.05 -0.378
1.05 -0.357
1.05 -0.336
1.05 -0.315
1.05 -0.294
1.05 -0.273
1.05 -0.252
1.05 -0.231
1.05 -0.21
1.05 -0.189
1.05 -0.168
1.05 -0.147
1.05 -0.126
1.05 -0.105
1.05 -0.084
1.05 -0.063
1.05 -0.042
1.05 -0.021
1.05 0
1.05 0.021
1.05 0.042
1.05 0.063
1.05 0.084
1.05 0.105
1.05 0.126
1.05 0.147
1.05 0.168
1.05 0.189
1.05 0.21
1.05 0.231
1.05 0.252
1.05 0.273
1.05 0.294
1.05 0.315
1.05 0.336
1.05 0.357
1.05 0.378
1.05 0.399
1.05 0.42
1.05 0.441
1.05 0.462
1.05 0.483
1.05 0.504
1.05 0.525
1.05 0.546
1.05 0.567
1.05 0.588
1.05 0.609
1.05 0.63
1.05 0.651
1.05 0.672
1.05 0.693
1.05 0.714
1.05 0.735
1.05 0.756
1.05 0.777
1.05 0.798
1.05 0.819
1.05 0.84
1.05 0.861
1.05 0.882
1.05 0.903
1.05 0.924
1.05 0.945
1.05 0.966
1.05 0.987
1.05 1.008
1.05 1.029
1.05 1.05
1.05 1.05
1.029 1.05
1.008 1.05
0.987 1.05
0.966 1.05
0.945 1.05
0.924 1.05
0.903 1.05
0.882 1.05
0.861 1.05
0.84 1.05
0.819 1.05
0.798 1.05
0.777 1.05
0.756 1.05
0.735 1.05
0.714 1.05
0.693 1.05
0.672 1.05
0.651 1.05
0.63 1.05
0.609 1.05
0.588 1.05
0.567 1.05
0.546 1.05
0.525 1.05
0.504 1.05
0.483 1.05
0.462 1.05
0.441 1.05
0.42 1.05
0.399 1.05
0.378 1.05
0.357 1.05
0.336 1.05
0.315 1.05
0.294 1.05
0.273 1.05
0.252 1.05
0.231 1.05
0.21 1.05
0.189 1.05
0.168 1.05
0.147 1.05
0.126 1.05
0.105 1.05
0.084 1.05
0.063 1.05
0.042 1.05
0.021 1.05
0 1.05
-0.021 1.05
-0.042 1.05
-0.063 1.05
-0.084 1.05
-0.105 1.05
-0.126 1.05
-0.147 1.05
-0.168 1.05
-0.189 1.05
-0.21 1.05
-0.231 1.05
-0.252 1.05
-0.273 1.05
-0.294 1.05
-0.315 1.05
-0.336 1.05
-0.357 1.05
-0.378 1.05
-0.399 1.05
-0.42 1.05
-0.441 1.05
-0.462 1.05
-0.483 1.05
-0.504 1.05
-0.525 1.05
-0.546 1.05
-0.567 1.05
-0.588 1.05
-0.609 1.05
-0.63 1.05
-0.651 1.05
-0.672 1.05
-0.693 1.05
-0.714 1.05
-0.735 1.05
-0.756 1.05
-0.777 1.05
-0.798 1.05
-0.819 1.05
-0.84 1.05
-0.861 1.05
-0.882 1.05
-0.903 1.05
-0.924 1.05
-0.945 1.05
-0.966 1.05
-0.987 1.05
-1.008 1.05
-1.029 1.05
-1.05 1.05
-1.05 1.05
-1.05 1.029
-1.05 1.008
-1.05 0.987
-1.05 0.966
-1.05 0.945
-1.05 0.924
-1.05 0.903
-1.05 0.882
-1.05 0.861
-1.05 0.84
-1.05 0.819
-1.05 0.798
-1.05 0.777
-1.05 0.756
-1.05 0.735
-1.05 0.714
-1.05 0.693
-1.05 0.672
-1.05 0.651
-1.05 0.63
-1.05 0.609
-1.05 0.588
-1.05 0.567
-1.05 0.546
-1.05 0.525
-1.05 0.504
-1.05 0.483
-1.05 0.462
-1.05 0.441
-1.05 0.42
-1.05 0.399
-1.05 0.378
-1.05 0.357
-1.05 0.336
-1.05 0.315
-1.05 0.294
-1.05 0.273
-1.05 0.252
-1.05 0.231
-1.05 0.21
-1.05 0.189
-1.05 0.168
-1.05 0.147
-1.05 0.126
-1.05 0.105
-1.05 0.084
-1.05 0.063
-1.05 0.042
-1.05 0.021
-1.05 0
-1.05 -0.021
-1.05 -0.042
-1.05 -0.063
-1.05 -0.084
-1.05 -0.105
-1.05 -0.126
-1.05 -0.147
-1.05 -0.168
-1.05 -0.189
-1.05 -0.21
-1.05 -0.231
-1.05 -0.252
-1.05 -0.273
-1.05 -0.294
-1.05 -0.315
-1.05 -0.336
-1.05 -0.357
-1.05 -0.378
-1.05 -0.399
-1.05 -0.42
-1.05 -0.441
-1.05 -0.462
-1.05 -0.483
-1.05 -0.504
-1.05 -0.525
-1.05 -0.546
-1.05 -0.567
-1.05 -0.588
-1.05 -0.609
-1.05 -0.63
-1.05 -0.651
-1.05 -0.672
-1.05 -0.693
-1.05 -0.714
-1.05 -0.735
-1.05 -0.756
-1.05 -0.777
-1.05 -0.798
-1.05 -0.819
-1.05 -0.84
-1.05 -0.861
-1.05 -0.882
-1.05 -0.903
-1.05 -0.924
-1.05 -0.945
-1.05 -0.966
-1.05 -0.987
-1.05 -1.008
-1.05 -1.029
-1.05 -1.05


==> adapted_start_1.dat <==
z1 z2
1.05 -0.35


==> adapted_start_2.dat <==
z1 z2
-0.45 1.05


==> adapted_trajectory_1.dat <==
z1 z2
1.05 -0.35
1.017755175 -0.3213138942
0.9860956777 -0.2933277044
0.9550938939 -0.2661093004
0.9248132859 -0.2397173474
0.8953080536 -0.2142010152
0.8666230543 -0.1895999477
0.8387939535 -0.1659444615
0.8118475723 -0.1432559408
0.7858023942 -0.1215473867
0.7606691888 -0.1008240828
0.7364517169 -0.08108433599
0.7131474816 -0.06232026052
0.6907484952 -0.04451857295
0.6692420369 -0.02766137464
0.6486113835 -0.01172690207
0.6288364967 0.003309768875
0.6098946594 0.01747607432
0.5917610528 0.03080137477
0.5744092741 0.04331643097
0.5578117931 0.05505294274
0.5419403502 0.06604314891
0.5267662981 0.07631948476
0.512260893 0.08591429258
0.4983955375 0.09485958079
0.4851419822 0.1031868264
0.4724724888 0.1109268158
0.4603599606 0.1181095198
0.4487780443 0.1247639972
0.4377012073 0.1309183237
0.4271047931 0.1365995424
0.4169650595 0.1418336323
0.4072592022 0.1466454911
0.3979653651 0.1510589313
0.389062641 0.155096686
0.3805310639 0.1587804229
0.3723515947 0.1621307647
0.3645061013 0.1651673149
0.3569773357 0.1679086873
0.3497489064 0.170372538
0.3428052502 0.1725756003
0.3361316014 0.1745337198
0.3297139605 0.1762618911
0.3235390624 0.1777742943
0.3175943443 0.1790843316
0.3118679142 0.1802046636
0.3063485192 0.1811472445
0.301025515 0.1819233566
0.2958888361 0.1825436444
0.2909289666 0.1830181467
0.2861369123 0.1833563285
0.2815041735 0.1835671104
0.2770227195 0.1836588984
0.2726849632 0.183639611
0.2684837376 0.183516706
0.264412273 0.1832972056
0.2604641754 0.1829877204
0.2566334062 0.1825944724
0.2529142619 0.1821233166
0.2493013561 0.1815797617
0.2457896019 0.1809689894
0.2423741946 0.1802958733
0.2390505964 0.1795649962
0.2358145212 0.1787806667
0.2326619203 0.177946935
0.2295889692 0.1770676075
0.2265920545 0.1761462611
0.2236677624 0.1751862563
0.2208128672 0.1741907499
0.2180243203 0.1731627064
0.2152992405 0.1721049095
0.2126349042 0.1710199724
0.2100287365 0.169910348
0.2074783027 0.168778338
0.2049813005 0.1676261018
0.2025355518 0.1664556647
0.2001389963 0.1652689259
0.1977896846 0.1640676661
0.1954857714 0.1628535539
0.1932255103 0.1616281529
0.1910072475 0.1603929274
0.1888294167 0.1591492487
0.1866905344 0.1578984004
0.1845891948 0.1566415836
0.1825240655 0.1553799215
0.1804938834 0.1541144644
0.1784974505 0.152846194
0.1765336306 0.151576027
0.1746013453 0.1503048195
0.1726995713 0.1490333704
0.1708273365 0.1477624245
0.168983718 0.1464926764
0.1671678385 0.1452247729
0.1653788642 0.1439593159
0.1636160023 0.1426968654
0.1618784984 0.1414379419
0.1601656347 0.1401830286
0.1584767278 0.1389325738
0.1568111266 0.137686993
0.1551682106 0.1364466706
0.1535473886 0.1352119624
0.1519480962 0.1339831966
0.1503697952 0.132760676
0.1488119714 0.1315446792
0.1472741339 0.1303354624
0.1457558134 0.1291332606
0.1442565611 0.1279382888
0.1427759476 0.1267507433
0.1413135619 0.1255708029
0.1398690103 0.1243986301
0.1384419154 0.1232343718
0.1370319155 0.1220781605
0.1356386634 0.1209301152
0.1342618258 0.1197903419
0.1329010825 0.1186589351
0.1315561257 0.1175359778
0.1302266594 0.1164215426
0.1289123987 0.1153156925
0.1276130693 0.1142184811
0.1263284068 0.1131299535
0.1250581563 0.1120501468
0.1238020718 0.1109790906
0.1225599159 0.1099168074
0.1213314593 0.1088633133
0.1201164802 0.1078186181
0.1189147642 0.1067827259
0.1177261036 0.1057556357
0.1165502976 0.1047373413
0.1153871512 0.1037278319
0.1142364755 0.1027270926
0.1130980874 0.1017351041
0.1119718088 0.1007518437
0.110857467 0.09977728516
0.1097548939 0.09881139899
0.1086639261 0.09785415272
0.1075844045 0.09690551113
0.1065161745 0.09596543647
0.1054590852 0.09503388859
0.1044129895 0.09411082519
0.103377744 0.09319620197
0.1023532089 0.09228997277
0.1013392476 0.09139208975
0.1003357266 0.09050250351
0.09934251549 0.08962116323
0.09835948686 0.08874801681
0.09738651597 0.08788301097
0.09642348077 0.08702609135
0.09547026178 0.08617720265
0.09452674196 0.0853362887
0.09359280661 0.08450329253
0.09266834331 0.08367815651
0.09175324178 0.08286082239
0.09084739385 0.08205123138
0.08995069335 0.08124932423
0.08906303605 0.0804550413
0.08818431957 0.07966832258
0.08731444332 0.0788891078
0.08645330846 0.07811733647
0.0856008178 0.07735294791
0.08475687578 0.07659588131
0.08392138839 0.07584607576
0.08309426312 0.07510347034
0.08227540895 0.07436800408
0.08146473622 0.07363961606
0.08066215669 0.07291824542
0.07986758342 0.07220383138
0.07908093075 0.07149631329
0.07830211429 0.07079563064
0.07753105085 0.0701017231
0.07676765841 0.06941453052
0.07601185612 0.06873399298
0.07526356422 0.06806005078
0.07452270406 0.0673926445
0.07378919801 0.06673171495
0.07306296951 0.06607720327
0.07234394297 0.06542905087
0.07163204381 0.06478719948
0.07092719838 0.06415159117
0.07022933398 0.06352216833
0.06953837882 0.0628988737
0.068854262 0.06228165039
0.06817691348 0.06167044187
0.06750626409 0.06106519198
0.06684224549 0.06046584492
0.06618479017 0.05987234532
0.06553383139 0.05928463817
0.06488930322 0.05870266886
0.0642511405 0.05812638319
0.06361927882 0.05755572736
0.0629936545 0.05699064799
0.06237420462 0.0564310921
0.06176086693 0.05587700712
0.06115357993 0.0553283409
0.06055228276 0.05478504172
0.05995691529 0.05424705828
0.05936741802 0.05371433967
0.05878373211 0.05318683545
0.05820579937 0.05266449555
0.05763356226 0.05214727036
0.05706696385 0.05163511068
0.05650594781 0.05112796773
0.05595045845 0.05062579314
0.05540044066 0.050128539
0.0548558399 0.04963615776
0.05431660225 0.04914860234
0.05378267433 0.04866582606
0.05325400333 0.04818778264
0.052730537 0.04771442623
0.05221222364 0.04724571139
0.05169901209 0.04678159309
0.05119085172 0.04632202671
0.05068769241 0.04586696804
0.0501894846 0.04541637326
0.04969617921 0.04497019897
0.04920772768 0.04452840215
0.04872408194 0.0440909402
0.04824519442 0.0436577709
0.04777101803 0.04322885242
0.04730150619 0.04280414334
0.04683661276 0.04238360261
0.04637629209 0.04196718956
0.04592049898 0.04155486392
0.04546918871 0.04114658578
0.04502231699 0.04074231563
0.04457984 0.04034201432
0.04414171435 0.03994564306
0.04370789709 0.03955316345
0.04327834571 0.03916453744
0.04285301812 0.03877972735
0.04243187265 0.03839869585
0.04201486806 0.03802140598
0.04160196351 0.03764782113
0.04119311859 0.03727790503
0.04078829328 0.03691162176
0.04038744796 0.03654893577
0.03999054342 0.03618981182
0.03959754081 0.03583421503
0.03920840171 0.03548211083
0.03882308805 0.03513346502
0.03844156216 0.0347882437
0.03806378673 0.03444641331
0.03768972483 0.03410794062
0.0373193399 0.0337727927
0.03695259574 0.03344093697
0.0365894565 0.03311234115
0.0362298867 0.03278697326
0.03587385122 0.03246480165
0.03552131525 0.03214579497
0.03517224437 0.03182992217
0.03482660448 0.03151715251
0.03448436181 0.03120745555
0.03414548294 0.03090080114
0.03380993478 0.03059715943
0.03347768456 0.03029650084
0.03314869984 0.02999879611
0.03282294849 0.02970401625
0.0325003987 0.02941213254
0.032181019 0.02912311657
0.03186477819 0.02883694018
0.03155164542 0.02855357549
0.0312415901 0.0282729949
0.03093458198 0.02799517109
0.0306305911 0.02772007698
0.03032958778 0.02744768578
0.03003154264 0.02717797094
0.0297364266 0.02691090618
0.02944421085 0.02664646548
0.02915486689 0.02638462308
0.02886836647 0.02612535346
0.02858468164 0.02586863134
0.02830378472 0.02561443172
0.02802564829 0.02536272982
0.02775024523 0.02511350111
0.02747754865 0.02486672129
0.02720753195 0.02462236631
0.02694016879 0.02438041237
0.02667543309 0.02414083586
0.026413299 0.02390361345
0.02615374097 0.023668722
0.02589673367 0.02343613863
0.02564225202 0.02320584065
0.02539027121 0.02297780561
0.02514076664 0.02275201129
0.02489371398 0.02252843568
0.02464908913 0.02230705698
0.02440686823 0.0220878536
0.02416702764 0.02187080418
0.02392954398 0.02165588755
0.02369439408 0.02144308276
0.02346155499 0.02123236907
0.02323100401 0.02102372592
0.02300271866 0.02081713299
0.02277667665 0.02061257012
0.02255285595 0.02041001736
0.02233123472 0.02020945498
0.02211179135 0.02001086341
0.02189450443 0.01981422329
0.02167935277 0.01961951545
0.02146631539 0.0194267209
0.0212553715 0.01923582084
0.02104650053 0.01904679667
0.02083968211 0.01885962994
0.02063489606 0.01867430241
0.02043212242 0.01849079601
0.02023134141 0.01830909283
0.02003253344 0.01812917518
0.01983567912 0.01795102549
0.01964075925 0.0177746264
0.01944775484 0.01759996071
0.01925664704 0.01742701139
0.01906741722 0.01725576157
0.01888004692 0.01708619455
0.01869451788 0.01691829379
0.01851081199 0.01675204293
0.01832891135 0.01658742575
0.0181487982 0.0164244262
0.01797045499 0.01626302838
0.01779386432 0.01610321655
0.01761900897 0.01594497514
0.01744587188 0.01578828871
0.01727443617 0.01563314198
0.01710468512 0.01547951982
0.01693660217 0.01532740724
0.01677017094 0.01517678943
0.01660537518 0.01502765168
0.01644219883 0.01487997945
0.01628062598 0.01473375835
0.01612064087 0.01458897411
0.01596222789 0.01444561262
0.01580537159 0.0143036599
0.01565005668 0.01416310209
0.01549626801 0.0140239255
0.01534399059 0.01388611655
0.01519320955 0.0137496618
0.0150439102 0.01361454795
0.01489607798 0.01348076182
0.01474969847 0.01334829036
0.01460475739 0.01321712066
0.01446124061 0.01308723992
0.01431913412 0.01295863547
0.01417842409 0.01283129478
0.01403909677 0.01270520543
0.01390113858 0.01258035512
0.01376453607 0.01245673167
0.01362927592 0.01233432303
0.01349534493 0.01221311726
0.01336273005 0.01209310254
0.01323141833 0.01197426717
0.01310139698 0.01185659956
0.01297265332 0.01174008823
0.01284517478 0.01162472182
0.01271894894 0.01151048909
0.01259396348 0.01139737888
0.01247020623 0.01128538017
0.0123476651 0.01117448204
0.01222632815 0.01106467367
0.01210618354 0.01095594436
0.01198721956 0.01084828349
0.01186942461 0.01074168058
0.01175278719 0.01063612522
0.01163729594 0.01053160712
0.01152293959 0.01042811609
0.01140970698 0.01032564204
0.01129758708 0.01022417496
0.01118656895 0.01012370498
0.01107664177 0.01002422228
0.01096779481 0.009925717165
0.01086001745 0.009828180034
0.0107532992 0.009731601371
0.01064762963 0.009635971758
0.01054299845 0.009541281869
0.01043939545 0.009447522469
0.01033681053 0.009354684415
0.01023523368 0.009262758653
0.01013465499 0.009171736219
0.01003506467 0.009081608235
0.009936452986 0.008992365912
0.009838810335 0.008904000547
0.00974212719 0.008816503522
0.009646394123 0.008729866305
0.009551601797 0.008644080447
0.009457740968 0.008559137581
0.009364802483 0.008475029423
0.009272777277 0.008391747772
0.009181656377 0.008309284504
0.009091430896 0.00822763158
0.009002092035 0.008146781034
0.008913631081 0.008066724983
0.008826039407 0.00798745562
0.008739308472 0.007908965213
0.008653429817 0.007831246109
0.008568395066 0.007754290727
0.008484195928 0.007678091564
0.00840082419 0.007602641187
0.008318271722 0.007527932239
0.008236530473 0.007453957434
0.008155592473 0.007380709558
0.008075449826 0.007308181468
0.007996094719 0.00723636609
0.007917519411 0.007165256421
0.00783971624 0.007094845525
0.007762677618 0.007025126537
0.007686396033 0.006956092657
0.007610864045 0.006887737153
0.007536074288 0.006820053359
0.007462019468 0.006753034673
0.007388692363 0.006686674561
0.007316085823 0.00662096655
0.007244192767 0.006555904232
0.007173006182 0.006491481263
0.007102519128 0.00642769136
0.007032724729 0.006364528302
0.00696361618 0.006301985928
0.006895186741 0.006240058141
0.006827429738 0.006178738899
0.006760338564 0.006118022224
0.006693906675 0.006057902195
0.006628127593 0.005998372947
0.006562994903 0.005939428675
0.006498502253 0.005881063633
0.006434643354 0.005823272126
0.006371411978 0.005766048519
0.006308801958 0.005709387233
0.006246807188 0.00565328274
0.006185421624 0.00559772957
0.006124639277 0.005542722305
0.006064454222 0.00548825558
0.006004860587 0.005434324084
0.005945852561 0.005380922557
0.005887424391 0.005328045792
0.005829570377 0.00527568863
0.005772284878 0.005223845968
0.005715562307 0.005172512748
0.005659397132 0.005121683965
0.005603783876 0.005071354662
0.005548717115 0.00502151993
0.00549419148 0.00497217491
0.005440201652 0.004923314789
0.005386742367 0.004874934802
0.00533380841 0.004827030231
0.00528139462 0.004779596404
0.005229495886 0.004732628696
0.005178107145 0.004686122526
0.005127223386 0.004640073359
0.005076839648 0.004594476703
0.005026951016 0.004549328112
0.004977552625 0.004504623184
0.004928639657 0.004460357558
0.004880207343 0.004416526917
0.00483225096 0.004373126988
0.00478476583 0.004330153537
0.004737747323 0.004287602373
0.004691190852 0.004245469348
0.004645091879 0.004203750351
0.004599445907 0.004162441315
0.004554248485 0.004121538211
0.004509495205 0.00408103705
0.004465181702 0.004040933882
0.004421303656 0.004001224796
0.004377856786 0.00396190592
0.004334836856 0.003922973419
0.00429223967 0.003884423496
0.004250061075 0.003846252392
0.004208296956 0.003808456385
0.004166943241 0.003771031788
0.004125995898 0.003733974952
0.004085450932 0.003697282262
0.004045304389 0.003660950141
0.004005552355 0.003624975046
0.003966190953 0.003589353467
0.003927216344 0.003554081931
0.003888624727 0.003519156998
0.003850412339 0.003484575262
0.003812575452 0.003450333351
0.003775110378 0.003416427925
0.003738013463 0.003382855678
0.003701281087 0.003349613336
0.003664909671 0.003316697657
0.003628895666 0.00328410543
0.003593235559 0.003251833478
0.003557925875 0.003219878653
0.003522963168 0.003188237839
0.00348834403 0.00315690795
0.003454065084 0.003125885931
0.003420122988 0.003095168756
0.00338651443 0.003064753429
0.003353236134 0.003034636986
0.003320284855 0.003004816488
0.003287657378 0.002975289027
0.003255350521 0.002946051724
0.003223361135 0.002917101728
0.003191686099 0.002888436215
0.003160322325 0.002860052389
0.003129266753 0.002831947483
0.003098516356 0.002804118756
0.003068068134 0.002776563494
0.003037919117 0.002749279009
0.003008066366 0.002722262641
0.00297850697 0.002695511755
0.002949238045 0.002669023743
0.002920256738 0.00264279602
0.002891560221 0.00261682603
0.002863145697 0.002591111239
0.002835010394 0.00256564914
0.002807151568 0.002540437249
0.002779566503 0.002515473109
0.002752252509 0.002490754283
0.002725206921 0.002466278363
0.002698427102 0.00244204296
0.002671910441 0.002418045712
0.002645654352 0.002394284278
0.002619656273 0.00237075634
0.00259391367 0.002347459605
0.002568424032 0.002324391799
0.002543184874 0.002301550675
0.002518193733 0.002278934004
0.002493448173 0.00225653958
0.00246894578 0.002234365219
0.002444684166 0.00221240876
0.002420660963 0.00219066806
0.002396873829 0.002169141
0.002373320445 0.00214782548
0.002349998512 0.002126719422
0.002326905758 0.002105820766
0.002304039929 0.002085127476
0.002281398797 0.002064637533
0.002258980152 0.002044348938
0.002236781809 0.002024259714
0.002214801602 0.0020043679
0.002193037389 0.001984671558
0.002171487046 0.001965168765
0.002150148472 0.001945857622
0.002129019586 0.001926736243
0.002108098328 0.001907802764
0.002087382656 0.001889055339
0.002066870552 0.00187049214
0.002046560014 0.001852111356
0.002026449062 0.001833911194
0.002006535734 0.001815889881
0.001986818089 0.001798045657
0.001967294204 0.001780376783
0.001947962174 0.001762881537
0.001928820114 0.001745558211
0.001909866158 0.001728405116
0.001891098456 0.00171142058
0.00187251518 0.001694602946
0.001854114516 0.001677950574
0.00183589467 0.00166146184
0.001817853865 0.001645135136
0.001799990342 0.00162896887
0.001782302359 0.001612961465
0.00176478819 0.00159711136
0.001747446128 0.00158141701
0.001730274481 0.001565876883
0.001713271575 0.001550489465
0.001696435752 0.001535253254
0.001679765369 0.001520166766
0.001663258802 0.001505228527
0.00164691444 0.001490437083
0.001630730689 0.00147579099
0.001614705971 0.001461288819
0.001598838723 0.001446929158
0.001583127399 0.001432710604
0.001567570465 0.001418631772
0.001552166404 0.001404691289
0.001536913714 0.001390887795
0.001521810909 0.001377219944
0.001506856514 0.001363686402
0.001492049072 0.001350285851
0.001477387138 0.001337016984
0.001462869283 0.001323878505
0.00144849409 0.001310869135
0.001434260159 0.001297987604
0.0014201661 0.001285232656
0.001406210539 0.001272603047
0.001392392116 0.001260097546
0.001378709482 0.001247714932
0.001365161303 0.001235453999
0.001351746259 0.001223313551
0.00133846304 0.001211292403
0.001325310352 0.001199389384
0.001312286911 0.001187603332
0.001299391448 0.001175933098
0.001286622705 0.001164377544
0.001273979436 0.001152935544
0.00126146041 0.00114160598
0.001249064404 0.001130387749
0.00123679021 0.001119279756
0.001224636631 0.001108280919
0.001212602482 0.001097390163
0.001200686589 0.001086606428
0.001188887789 0.001075928662
0.001177204934 0.001065355823
0.001165636882 0.00105488688
0.001154182506 0.001044520812
0.001142840689 0.001034256609
0.001131610325 0.001024093269
0.001120490318 0.001014029801
0.001109479585 0.001004065224
0.00109857705 0.0009941985662
0.001087781652 0.000984428865


==> adapted_trajectory_2.dat <==
z1 z2
-0.45 1.05
-0.4218698385 1.012250714
-0.3941711123 0.9751910966
-0.3669983117 0.9389100469
-0.3404369568 0.903487117
-0.314562703 0.8689916673
-0.2894407848 0.8354823652
-0.2651257848 0.8030070102
-0.2416616999 0.771602656
-0.2190822658 0.7412959878
-0.1974114898 0.7121039072
-0.1766643456 0.6840342739
-0.1568475784 0.6570867542
-0.1379605785 0.6312537321
-0.1199962807 0.6065212428
-0.1029420602 0.5828698971
-0.08678059791 0.5602757701
-0.07149069601 0.5387112364
-0.05704803178 0.5181457388
-0.04342584133 0.4985464838
-0.03059553005 0.4798790597
-0.01852720936 0.4621079785
-0.007190162274 0.4451971444
0.003446758407 0.4291102518
0.01341479408 0.4138111203
0.02274500075 0.3992639709
0.03146801999 0.3854336513
0.03961389445 0.3722858149
0.04721192221 0.3597870605
0.05429054479 0.3479050381
0.0608772637 0.3366085251
0.06699858143 0.3258674785
0.07267996259 0.3156530661
0.07794581214 0.3059376813
0.08281946733 0.2966949434
0.087323201 0.2878996872
0.09147823393 0.2795279438
0.09530475432 0.2715569135
0.0988219428 0.2639649348
0.1020480017 0.2567314478
0.1050001872 0.2498369564
0.1076948442 0.2432629869
0.1101474418 0.2369920471
0.1123726098 0.2310075836
0.1143841762 0.2252939396
0.1161952034 0.2198363135
0.1178180246 0.2146207174
0.1192642797 0.2096339369
0.1205449495 0.2048634924
0.1216703898 0.2002976011
0.1226503635 0.1959251404
0.1234940722 0.1917356132
0.1242101862 0.1877191143
0.1248068732 0.1838662982
0.1252918257 0.1801683484
0.1256722873 0.1766169486
0.1259550777 0.1732042546
0.1261466164 0.169922868
0.1262529451 0.1667658112
0.1262797493 0.1637265039
0.1262323781 0.1607987401
0.126115864 0.1579766674
0.1259349406 0.1552547666
0.1256940599 0.1526278325
0.1253974084 0.1500909563
0.1250489227 0.1476395084
0.1246523035 0.1452691222
0.12421103 0.1429756795
0.1237283719 0.1407552955
0.1232074021 0.138604306
0.1226510083 0.1365192542
0.1220619033 0.134496879
0.1214426356 0.1325341035
0.1207955988 0.1306280246
0.1201230408 0.1287759027
0.1194270724 0.1269751523
0.1187096749 0.1252233334
0.1179727083 0.1235181426
0.117217918 0.1218574055
0.1164469417 0.1202390691
0.1156613156 0.1186611951
0.1148624806 0.1171219526
0.1140517878 0.1156196127
0.1132305036 0.114152542
0.112399815 0.1127191974
0.1115608342 0.1113181206
0.1107146028 0.1099479335
0.1098620962 0.1086073336
0.1090042276 0.1072950892
0.1081418513 0.1060100358
0.1072757666 0.104751072
0.106406721 0.1035171559
0.1055354128 0.1023073016
0.1046624947 0.1011205761
0.103788576 0.09995609637
0.1029142256 0.09881302606
0.1020399739 0.09769057325
0.1011663157 0.0965879877
0.1002937118 0.09550455851
0.09942259123 0.09443961184
0.09855335326 0.09339250882
0.09768636906 0.09236264353
0.0968219834 0.09134944114
0.09596051624 0.09035235612
0.09510226427 0.08937087059
0.09424750224 0.08840449272
0.09339648435 0.0874527553
0.09254944545 0.08651521426
0.09170660226 0.08559144747
0.0908681544 0.08468105339
0.0900342855 0.08378365
0.08920516416 0.08289887362
0.08838094483 0.08202637795
0.08756176872 0.08116583303
0.08674776462 0.08031692438
0.08593904962 0.0794793521
0.08513572988 0.07865283005
0.08433790127 0.07783708512
0.08354565005 0.07703185647
0.08275905343 0.07623689488
0.08197818019 0.07545196206
0.08120309115 0.07467683011
0.0804338397 0.07391128091
0.07967047229 0.07315510558
0.07891302885 0.072408104
0.07816154321 0.07167008431
0.0774160435 0.07094086247
0.07667655251 0.07022026185
0.07594308806 0.0695081128
0.07521566329 0.0688042523
0.07449428699 0.06810852361
0.07377896391 0.0674207759
0.07306969499 0.06674086397
0.07236647762 0.06606864797
0.07166930593 0.06540399305
0.07097817096 0.06474676916
0.0702930609 0.06409685078
0.06961396128 0.0634541167
0.06894085516 0.06281844976
0.06827372332 0.06218973668
0.0676125444 0.06156786785
0.06695729508 0.06095273716
0.06630795021 0.06034424178
0.06566448296 0.05974228205
0.06502686494 0.0591467613
0.06439506633 0.05855758569
0.06376905598 0.05797466409
0.06314880154 0.05739790796
0.06253426953 0.05682723118
0.06192542547 0.05626255
0.06132223394 0.05570378287
0.06072465866 0.05515085038
0.06013266262 0.05460367512
0.05954620807 0.05406218162
0.05896525667 0.05352629628
0.05838976948 0.05299594723
0.0578197071 0.05247106429
0.05725502965 0.05195157889
0.05669569688 0.05143742402
0.05614166818 0.05092853411
0.05559290266 0.05042484504
0.05504935916 0.04992629401
0.05451099631 0.04943281954
0.05397777259 0.04894436139
0.05344964632 0.04846086052
0.0529265757 0.04798225902
0.05240851889 0.04750850012
0.05189543399 0.04703952807
0.05138727907 0.04657528819
0.05088401222 0.04611572674
0.05038559156 0.04566079095
0.04989197526 0.04521042898
0.04940312157 0.04476458984
0.04891898881 0.04432322342
0.04843953544 0.04388628042
0.04796472003 0.04345371234
0.04749450129 0.04302547145
0.04702883808 0.04260151076
0.04656768945 0.04218178402
0.04611101461 0.04176624566
0.04565877297 0.04135485079
0.04521092414 0.0409475552
0.04476742795 0.04054431529
0.04432824443 0.0401450881
0.04389333387 0.03974983127
0.04346265676 0.03935850303
0.04303617386 0.03897106216
0.04261384617 0.03858746804
0.04219563494 0.03820768055
0.04178150167 0.03783166011
0.04137140815 0.03745936767
0.04096531642 0.03709076468
0.04056318878 0.03672581305
0.04016498784 0.03636447521
0.03977067646 0.03600671405
0.03938021778 0.0356524929
0.03899357524 0.03530177554
0.03861071254 0.03495452622
0.03823159369 0.03461070959
0.03785618297 0.03427029072
0.03748444496 0.03393323511
0.03711634451 0.03359950866
0.03675184679 0.03326907766
0.03639091724 0.03294190878
0.03603352158 0.0326179691
0.03567962584 0.03229722605
0.03532919634 0.03197964745
0.03498219968 0.03166520145
0.03463860275 0.03135385658
0.03429837274 0.03104558173
0.0339614771 0.0307403461
0.03362788361 0.03043811926
0.0332975603 0.03013887109
0.0329704755 0.0298425718
0.03264659782 0.02954919195
0.03232589616 0.02925870239
0.0320083397 0.02897107428
0.03169389789 0.02868627911
0.03138254048 0.02840428866
0.03107423747 0.02812507501
0.03076895915 0.02784861054
0.03046667609 0.02757486791
0.03016735913 0.02730382008
0.02987097936 0.02703544029
0.02957750817 0.02676970205
0.02928691721 0.02650657917
0.02899917837 0.0262460457
0.02871426384 0.02598807598
0.02843214605 0.0257326446
0.02815279768 0.02547972643
0.02787619171 0.02522929659
0.02760230132 0.02498133045
0.02733109999 0.02473580364
0.02706256143 0.02449269203
0.0267966596 0.02425197175
0.02653336872 0.02401361916
0.02627266325 0.02377761086
0.02601451789 0.0235439237
0.02575890759 0.02331253475
0.02550580753 0.02308342132
0.02525519313 0.02285656096
0.02500704006 0.02263193142
0.02476132421 0.02240951069
0.02451802171 0.02218927699
0.02427710891 0.02197120874
0.02403856241 0.0217552846
0.02380235899 0.02154148341
0.02356847572 0.02132978425
0.02333688984 0.02112016641
0.02310757882 0.02091260937
0.02288052037 0.02070709283
0.0226556924 0.02050359667
0.02243307303 0.02030210101
0.0222126406 0.02010258613
0.02199437366 0.01990503253
0.02177825096 0.01970942089
0.02156425148 0.0195157321
0.02135235438 0.01932394721
0.02114253904 0.01913404749
0.02093478501 0.01894601438
0.02072907209 0.0187598295
0.02052538022 0.01857547467
0.02032368959 0.01839293188
0.02012398054 0.01821218329
0.01992623362 0.01803321124
0.01973042958 0.01785599827
0.01953654934 0.01768052706
0.01934457402 0.01750678047
0.0191544849 0.01733474154
0.01896626348 0.01716439348
0.01877989142 0.01699571964
0.01859535055 0.01682870357
0.01841262289 0.01666332895
0.01823169064 0.01649957964
0.01805253618 0.01633743966
0.01787514203 0.01617689318
0.01769949091 0.01601792454
0.01752556571 0.0158605182
0.01735334947 0.01570465882
0.0171828254 0.01555033118
0.0170139769 0.01539752022
0.01684678749 0.01524621103
0.01668124089 0.01509638884
0.01651732096 0.01494803903
0.01635501171 0.01480114712
0.01619429733 0.01465569879
0.01603516216 0.01451167984
0.01587759067 0.01436907622
0.01572156751 0.01422787402
0.01556707747 0.01408805945
0.01541410548 0.01394961888
0.01526263663 0.0138125388
0.01511265616 0.01367680584
0.01496414945 0.01354240676
0.01481710201 0.01340932843
0.01467149951 0.01327755789
0.01452732775 0.01314708228
0.01438457268 0.01301788887
0.01424322037 0.01288996505
0.01410325706 0.01276329835
0.01396466908 0.01263787641
0.01382744292 0.01251368699
0.01369156522 0.01239071799
0.01355702271 0.01226895741
0.01342380228 0.01214839336
0.01329189094 0.0120290141
0.01316127582 0.01191080797
0.0130319442 0.01179376345
0.01290388345 0.01167786912
0.0127770811 0.01156311368
0.01265152478 0.01144948592
0.01252720224 0.01133697478
0.01240410137 0.01122556927
0.01228221015 0.01111525854
0.0121615167 0.01100603181
0.01204200926 0.01089787844
0.01192367617 0.01079078788
0.01180650589 0.01068474968
0.011690487 0.0105797535
0.01157560817 0.01047578911
0.01146185821 0.01037284636
0.01134922604 0.0102709152
0.01123770065 0.01016998571
0.01112727118 0.01007004803
0.01101792686 0.009971092423
0.01090965703 0.009873109232
0.01080245112 0.009776088903
0.01069629869 0.009680021973
0.01059118938 0.009584899073
0.01048711295 0.009490710926
0.01038405923 0.009397448346
0.01028201819 0.009305102237
0.01018097987 0.009213663593
0.01008093442 0.009123123495
0.009981872076 0.009033473115
0.009883783189 0.008944703708
0.009786658188 0.008856806618
0.009690487603 0.008769773271
0.009595262053 0.008683595181
0.009500972254 0.008598263942
0.00940760901 0.008513771232
0.009315163216 0.008430108811
0.009223625857 0.008347268519
0.009132988006 0.008265242279
0.009043240824 0.00818402209
0.008954375559 0.008103600031
0.008866383545 0.008023968259
0.008779256201 0.007945119008
0.008692985029 0.007867044588
0.008607561617 0.007789737385
0.008522977635 0.00771318986
0.008439224832 0.007637394547
0.008356295043 0.007562344054
0.008274180179 0.007488031063
0.008192872232 0.007414448326
0.008112363274 0.007341588666
0.008032645453 0.007269444979
0.007953710994 0.007198010228
0.0078755522 0.007127277447
0.007798161448 0.007057239738
0.007721531192 0.00698789027
0.007645653959 0.006919222281
0.007570522348 0.006851229073
0.007496129033 0.006783904015
0.007422466758 0.006717240542
0.007349528341 0.006651232153
0.007277306667 0.00658587241
0.007205794694 0.006521154939
0.007134985448 0.006457073428
0.007064872024 0.006393621628
0.006995447583 0.006330793352
0.006926705355 0.006268582471
0.006858638637 0.00620698292
0.00679124079 0.006145988689
0.006724505242 0.006085593832
0.006658425485 0.006025792458
0.006592995073 0.005966578736
0.006528207627 0.005907946889
0.006464056828 0.005849891202
0.00640053642 0.005792406011
0.006337640209 0.005735485711
0.00627536206 0.00567912475
0.0062136959 0.005623317632
0.006152635715 0.005568058916
0.00609217555 0.00551334321
0.00603230951 0.005459165181
0.005973031756 0.005405519543
0.005914336508 0.005352401066
0.00585621804 0.005299804569
0.005798670685 0.005247724923
0.005741688831 0.005196157048
0.005685266921 0.005145095916
0.005629399453 0.005094536547
0.005574080978 0.005044474011
0.005519306102 0.004994903425
0.005465069482 0.004945819955
0.00541136583 0.004897218813
0.005358189908 0.004849095262
0.00530553653 0.004801444606
0.005253400562 0.0047542622
0.005201776918 0.004707543442
0.005150660565 0.004661283776
0.005100046518 0.00461547869
0.00504992984 0.004570123717
0.005000305644 0.004525214435
0.004951169091 0.004480746463
0.004902515388 0.004436715466
0.004854339791 0.004393117148
0.004806637601 0.004349947258
0.004759404167 0.004307201586
0.004712634883 0.004264875964
0.004666325186 0.004222966263
0.004620470561 0.004181468397
0.004575066537 0.004140378318
0.004530108684 0.00409969202
0.00448559262 0.004059405534
0.004441514001 0.004019514932
0.004397868531 0.003980016324
0.004354651952 0.003940905856
0.00431186005 0.003902179716
0.004269488651 0.003863834127
0.004227533624 0.003825865348
0.004185990876 0.003788269678
0.004144856357 0.00375104345
0.004104126055 0.003714183033
0.004063795998 0.003677684832
0.004023862253 0.003641545289
0.003984320925 0.003605760879
0.003945168158 0.003570328111
0.003906400134 0.003535243532
0.003868013072 0.003500503718
0.003830003229 0.003466105282
0.003792366898 0.00343204487
0.003755100407 0.00339831916
0.003718200124 0.003364924862
0.003681662449 0.003331858721
0.003645483819 0.003299117511
0.003609660706 0.003266698039
0.003574189617 0.003234597144
0.003539067091 0.003202811695
0.003504289705 0.003171338593
0.003469854066 0.003140174768
0.003435756815 0.00310931718
0.003401994629 0.003078762821
0.003368564214 0.003048508712
0.00333546231 0.0030185519
0.003302685688 0.002988889465
0.003270231153 0.002959518515
0.003238095539 0.002930436184
0.003206275713 0.002901639637
0.003174768571 0.002873126065
0.00314357104 0.002844892688
0.003112680079 0.002816936752
0.003082092674 0.002789255531
0.003051805842 0.002761846325
0.003021816631 0.002734706462
0.002992122114 0.002707833294
0.002962719398 0.002681224201
0.002933605613 0.002654876588
0.002904777921 0.002628787885
0.00287623351 0.002602955549
0.002847969597 0.002577377059
0.002819983425 0.002552049921
0.002792272265 0.002526971666
0.002764833415 0.002502139848
0.002737664198 0.002477552045
0.002710761965 0.002453205859
0.002684124093 0.002429098916
0.002657747984 0.002405228865
0.002631631065 0.002381593378
0.002605770789 0.002358190151
0.002580164634 0.002335016899
0.002554810104 0.002312071365
0.002529704726 0.00228935131
0.002504846051 0.002266854518
0.002480231654 0.002244578796
0.002455859137 0.00222252197
0.002431726121 0.002200681891
0.002407830253 0.002179056428
0.002384169203 0.002157643472
0.002360740663 0.002136440935
0.002337542349 0.002115446749
0.002314571998 0.002094658867
0.002291827369 0.002074075262
0.002269306246 0.002053693925
0.002247006431 0.00203351287
0.00222492575 0.002013530129
0.00220306205 0.001993743752
0.002181413197 0.00197415181
0.002159977082 0.001954752392
0.002138751613 0.001935543607
0.002117734721 0.001916523581
0.002096924356 0.001897690459
0.002076318488 0.001879042405
0.002055915108 0.0018605776
0.002035712226 0.001842294243
0.002015707872 0.001824190551
0.001995900095 0.001806264759
0.001976286963 0.001788515119
0.001956866564 0.001770939899
0.001937637003 0.001753537386
0.001918596406 0.001736305883
0.001899742915 0.001719243708
0.001881074692 0.001702349198
0.001862589916 0.001685620706
0.001844286785 0.0016690566
0.001826163513 0.001652655265
0.001808218334 0.0016364151
0.001790449496 0.001620334523
0.001772855268 0.001604411966
0.001755433933 0.001588645874
0.001738183792 0.001573034712
0.001721103164 0.001557576955
0.001704190382 0.001542271098
0.001687443797 0.001527115647
0.001670861776 0.001512109124
0.001654442701 0.001497250066
0.001638184972 0.001482537024
0.001622087004 0.001467968562
0.001606147225 0.00145354326
0.001590364081 0.001439259712
0.001574736034 0.001425116524
0.00155926156 0.001411112317
0.001543939148 0.001397245725
0.001528767306 0.001383515396
0.001513744553 0.001369919992
0.001498869424 0.001356458185
0.001484140468 0.001343128663
0.00146955625 0.001329930127
0.001455115347 0.001316861289
0.00144081635 0.001303920875
0.001426657865 0.001291107623
0.001412638512 0.001278420282
0.001398756922 0.001265857617
0.001385011744 0.001253418401
0.001371401635 0.001241101421
0.001357925268 0.001228905477
0.00134458133 0.001216829379
0.001331368519 0.00120487195
0.001318285546 0.001193032022
0.001305331136 0.001181308442
0.001292504026 0.001169700067
0.001279802963 0.001158205763
0.00126722671 0.001146824411
0.001254774041 0.0011355549
0.00124244374 0.001124396131
0.001230234605 0.001113347016
0.001218145446 0.001102406478
0.001206175084 0.001091573449
0.001194322351 0.001080846873
0.001182586092 0.001070225704
0.001170965161 0.001059708906
0.001159458426 0.001049295454
0.001148064764 0.001038984331
0.001136783064 0.001028774533
0.001125612226 0.001018665064
0.001114551161 0.001008654938
0.00110359879 0.0009987431781
0.001092754044 0.0009889288184
0.001082015867 0.0009792109015
0.001071383211 0.0009695884797
0.001060855038 0.0009600606148
0.001050430323 0.0009506263774
0.001040108049 0.0009412848475
0.001029887209 0.0009320351141
0.001019766806 0.0009228762751
0.001009745853 0.0009138074375
0.000999823373 0.0009048277166
0.0009899983984 0.0008959362369
0.0009802699711 0.0008871321311
0.0009706371422 0.0008784145408
0.0009610989723 0.0008697826157
0.0009516545312 0.000861235514
0.000942302898 0.0008527724022
0.0009330431605 0.000844392455
0.0009238744158 0.0008360948551
0.0009147957696 0.0008278787932
0.0009058063367 0.0008197434683
0.0008969052404 0.0008116880868
0.0008880916125 0.0008037118632
0.0008793645936 0.0007958140197
0.0008707233326 0.0007879937859
0.0008621669868 0.0007802503994
0.0008536947217 0.0007725831048
0.0008453057111 0.0007649911546
0.0008369991369 0.0007574738082
0.0008287741889 0.0007500303326
0.0008206300652 0.0007426600019
0.0008125659713 0.0007353620973
0.000804581121 0.0007281359071
0.0007966747355 0.0007209807266
0.0007888460438 0.000713895858
0.0007810942824 0.0007068806103
0.0007734186952 0.0006999342994
0.0007658185339 0.0006930562479
0.0007582930571 0.000686245785
0.000750841531 0.0006795022466
0.0007434632289 0.0006728249749
0.0007361574312 0.0006662133189
0.0007289234255 0.0006596666337
0.0007217605062 0.0006531842809


==> boundary_field.dat <==
x y z dx dy dz
1.848584408 3.2226655 0.6989024726 0.1531881343 -0.09434197519 0.005743451365
1.143466618 -1.993422862 -0.7122727155 0.1682656007 0.03133293435 -0.05572194222
2.804617019 -2.816431562 -0.2235592215 0.1277548476 0.1267950472 0.001309542068
1.633474787 -1.640355854 -0.7284988358 0.08322528017 -0.1017125051 -0.1229964188
1.746153193 3.044095595 0.8605567963 0.154694666 -0.09201481558 0.001683452612
1.247397231 -2.17460669 -0.8700140649 0.1700315434 0.05530219156 -0.02075913895
3.451859413 -1.999386294 0.1472788869 0.08867722574 0.1562752285 0.01069591507
2.273891118 -1.317083401 -0.9281492454 -0.0102385228 -0.176838179 -0.03199110964
1.626358424 2.83525554 0.9632530958 0.1571537965 -0.087763044 -0.0005764991768
1.368134801 -2.385090345 -0.9681494587 0.1653946922 0.07082006146 -0.005395802215
3.703499456 -0.9951312203 0.550453801 0.03880779098 0.17534506 0.01216820794
2.949072203 -0.7924164307 -0.9985582852 -0.034101617 -0.1767387808 0.0006950354511
1.497407418 2.610453278 0.9999554952 0.1607252984 -0.08103931223 -9.129937268e-05
1.497407418 -2.610453278 -0.9999554952 0.1607252984 0.08103931223 9.129937268e-05
3.497571048 0 0.8674232256 -0.008680855548 0.1797215825 0.00497950973
3.497571048 0 -0.8674232256 -0.008680855548 -0.1797215825 -0.00497950973
1.368134801 2.385090345 0.9681494587 0.1653946922 -0.07082006146 0.005395802215
1.626358424 -2.83525554 -0.9632530958 0.1571537965 0.087763044 0.0005764991768
2.949072203 0.7924164307 0.9985582852 -0.034101617 0.1767387808 -0.0006950354511
3.703499456 0.9951312203 -0.550453801 0.03880779098 -0.17534506 -0.01216820794
1.247397231 2.17460669 0.8700140649 0.1700315434 -0.05530219156 0.02075913895
1.746153193 -3.044095595 -0.8605567963 0.154694666 0.09201481558 -0.001683452612
2.273891118 1.317083401 0.9281492454 -0.0102385228 0.176838179 0.03199110964
3.451859413 1.999386294 -0.1472788869 0.08867722574 -0.1562752285 -0.01069591507
1.143466618 1.993422862 0.7122727155 0.1682656007 -0.03133293435 0.05572194222
1.848584408 -3.2226655 -0.6989024726 0.1531881343 0.09434197519 -0.005743451365
1.633474787 1.640355854 0.7284988358 0.08322528017 0.1017125051 0.1229964188
2.804617019 2.816431562 0.2235592215 0.1277548476 -0.1267950472 -0.001309542068


==> equilibrium_point.dat <==
x y z
4 0 0


==> interior_field.dat <==
x y z dx dy dz
1.783425263 -1.790938002 -0.8813103426 0.168042365 -0.002348910673 -0.06446895512
2.04752325 -2.05614851 -0.9951608303 0.1610099488 0.08027716568 -0.005601164403
2.322232508 -2.33201499 -0.9567056417 0.1449523796 0.1064044844 0.008178835291
2.565509805 -2.576317101 -0.771830201 0.1352715177 0.1183666684 0.009536682144
2.740122452 -2.75166531 -0.4688290089 0.1296472936 0.1247296464 0.005839055609
2.855931661 -1.186483461 -0.9957046841 -0.00123071455 -0.1798851 0.006311587378
3.202162757 -1.330323552 -0.8839891956 0.1515803139 0.0776338846 0.0582785416
3.48231884 -1.446713087 -0.6369824375 0.09170102659 0.1515200811 0.03213388795
3.65352306 -1.51783908 -0.2924878784 0.0752567443 0.1616790381 0.02441948127
3.689573247 -1.532815962 0.09677086621 0.06712282313 0.1660694685 0.01776114462
3.705618997 0 -0.7085914411 -0.008391217623 -0.1796100343 -0.008356017619
3.923476853 0 -0.3836541428 -0.005035322033 -0.179520873 -0.0121203001
3.923476853 0 0.3836541428 -0.005035322033 0.179520873 0.0121203001
3.705618997 0 0.7085914411 -0.008391217623 0.1796100343 0.008356017619
3.689573247 1.532815962 -0.09677086621 0.06712282313 -0.1660694685 -0.01776114462
3.65352306 1.51783908 0.2924878784 0.0752567443 -0.1616790381 -0.02441948127
3.48231884 1.446713087 0.6369824375 0.09170102659 -0.1515200811 -0.03213388795
3.202162757 1.330323552 0.8839891956 0.1515803139 -0.0776338846 -0.0582785416
2.855931661 1.186483461 0.9957046841 -0.00123071455 0.1798851 -0.006311587378
2.740122452 2.75166531 0.4688290089 0.1296472936 -0.1247296464 -0.005839055609
2.565509805 2.576317101 0.771830201 0.1352715177 -0.1183666684 -0.009536682144
2.322232508 2.33201499 0.9567056417 0.1449523796 -0.1064044844 -0.008178835291
2.04752325 2.05614851 0.9951608303 0.1610099488 -0.08027716568 0.005601164403
1.783425263 1.790938002 0.8813103426 0.168042365 0.002348910673 0.06446895512


==> safe_patch.dat <==
x y z
1.063463404 -1.853952034 -0.5057325046
1.21030087 -1.804508087 -0.5619136346
1.360355288 -1.749919389 -0.62136679
1.514575633 -1.689709571 -0.6825419032
1.673778263 -1.62300977 -0.7436739977
1.838505552 -1.548551864 -0.8028144917
2.008879225 -1.464703432 -0.8578812606
2.184462897 -1.369547998 -0.906727204
2.364149894 -1.26100953 -0.9472251205
2.546092229 -1.13701489 -0.9773646574
2.727684354 -0.9956825141 -0.9953552183
2.905610838 -0.8355209654 -0.9997272573
3.075960967 -0.6556178394 -0.989423601
3.234405834 -0.4557985993 -0.9638725256
3.376425984 -0.236736615 -0.9230353477
3.497571048 0 -0.8674232256
3.593728167 0.2519726615 -0.7980805209
3.661374136 0.5159677816 -0.7165351474
3.697787494 0.7881554653 -0.6247194401
3.701201076 1.06429638 -0.5248678341
3.670882268 1.339976629 -0.4193996958
3.607136306 1.610848045 -0.3107967528
3.511236266 1.872851804 -0.2014846313
3.385290767 2.122406472 -0.09372707005
3.232065825 2.356546799 0.01046037353
3.054780325 2.573005973 0.1093725956
2.856894929 2.770240529 0.2016511697
2.641912346 2.947402875 0.2862948901
2.413203216 3.104270726 0.3626470463
2.173867241 3.241145333 0.4303633447
1.926634354 3.358731166 0.4893653026

1.082114904 -1.88646748 -0.564832985
1.233321298 -1.838830585 -0.6183939453
1.388206458 -1.785746281 -0.6746466702
1.547634244 -1.726590826 -0.7319878408
1.712295561 -1.660358774 -0.7886125016
1.882569101 -1.585666079 -0.8425503456
2.058379856 -1.500795071 -0.8917203002
2.239070073 -1.403783941 -0.9340027626
2.423298573 -1.292558735 -0.9673268846
2.60898377 -1.165100525 -0.9897683149
2.793303055 -1.01963521 -0.9996510193
2.972756492 -0.8548289886 -0.9956454777
3.143296307 -0.6699698583 -0.9768549468
3.300516282 -0.4651150089 -0.9428817488
3.439887737 -0.2411862078 -0.8938667614
3.557022547 0 -0.8304973705
3.647939455 0.255773662 -0.7539819024
3.709308716 0.5227228135 -0.6659916507
3.738651931 0.7968654112 -0.5685746793
3.734478776 1.073865526 -0.4640482186
3.696349416 1.349272864 -0.3548783515
3.62485963 1.618762795 -0.2435565862
3.521553944 1.878355131 -0.1324827588
3.388779187 2.124593535 -0.02386257851
3.229495898 2.354673028 0.08037377675
3.047067551 2.566509592 0.17862799
2.845047431 2.758752385 0.2696633657
2.62698069 2.930744637 0.3526089024
2.396235076 3.082443431 0.4269405211
2.15586904 3.214310766 0.4924436979
1.908541017 3.327188774 0.5491625282

1.102777515 -1.922488925 -0.6211669138
1.258485808 -1.876349819 -0.6718453627
1.418276572 -1.824427556 -0.7246221314
1.582920241 -1.765957026 -0.7778485022
1.752975015 -1.699804351 -0.8296883819
1.928650418 -1.624479837 -0.8781593883
2.109671699 -1.538192709 -0.9211916942
2.295159849 -1.4389494 -0.9567035762
2.483542935 -1.324692363 -0.9826906821
2.672513437 -1.19347113 -0.9973240877
2.859043301 -1.043632273 -0.9990505302
3.039463333 -0.8740108293 -0.9866870271
3.209606968 -0.6841034746 -0.9595016576
3.365011035 -0.4742037317 -0.9172727377
3.501158936 -0.2454822108 -0.8603200161
3.613745749 0 -0.7895037397
3.69894115 0.2593496233 -0.7061902809
3.753625337 0.5289679956 -0.6121861272
3.775575637 0.8047354202 -0.50964504
3.763586747 1.08223565 -0.4009556952
3.717514988 1.356998901 -0.2886188133
3.638245321 1.624740477 -0.1751234796
3.527588049 1.881573652 -0.06283198571
3.388118933 2.12417959 0.04611879192
3.222981057 2.349922961 0.1498935093
3.035668831 2.556908583 0.2470084645
2.829813869 2.743980883 0.3363547506
2.608989781 2.910673397 0.4171958364
2.376548557 3.057119296 0.4891428415
2.135496282 3.183935833 0.552112062
1.888410955 3.292095729 0.606269956

1.12535003 -1.961839936 -0.6744583673
1.285671144 -1.916882019 -0.7220060818
1.450418348 -1.865773752 -0.7710483937
1.620260793 -1.807615353 -0.8198992621
1.795617376 -1.741153298 -0.8667004489
1.976523796 -1.664803027 -0.9094672068
2.162503525 -1.576713172 -0.9461510917
2.352457499 -1.474872135 -0.9747184561
2.544587902 -1.357253025 -0.9932412611
2.736370061 -1.221987746 -0.9999949677
2.924583095 -1.067556165 -0.993556692
3.105404631 -0.8929725349 -0.9728957839
3.27456816 -0.6979494619 -0.9374487297
3.427574198 -0.4830202512 -0.8871709253
3.559939472 -0.2496035821 -0.8225594238
3.667462826 0 -0.74464312
3.746483446 0.2626830304 -0.6549397398
3.794106934 0.534672739 -0.5553821163
3.80837776 0.8117269449 -0.4482191596
3.78838242 1.089365753 -0.335899291
3.734275315 1.363116898 -0.2209456203
3.647227816 1.628751813 -0.1058326182
3.529309028 1.882491602 0.007126538383
3.383313239 2.121166662 0.1158742725
3.212553212 2.342319865 0.2186790634
3.020639996 2.54424997 0.3141790917
2.811268859 2.725998374 0.4013986702
2.58802774 2.887287466 0.4797393455
2.354240084 3.028422359 0.5489493405
2.112848752 3.150169312 0.6090761816
1.866342765 3.253623917 0.6604078738

1.149721889 -2.004327771 -0.7244463241
1.314744151 -1.96022866 -0.7686304156
1.484474354 -1.909582355 -0.8136980614
1.659473006 -1.851361767 -0.8579341559
1.840013782 -1.784203088 -0.8994674175
2.025954752 -1.706438147 -0.9363204554
2.216616566 -1.616167787 -0.9664762417
2.410682379 -1.511376197 -0.9879591655
2.606134477 -1.390081239 -0.9989269449
2.800240875 -1.250510698 -0.9977678728
2.989601424 -1.091289708 -0.9831964137
3.170257406 -0.9116212309 -0.9543392977
3.337861704 -0.7114400026 -0.9108041785
3.487899336 -0.491521384 -0.85272375
3.61594144 -0.2535301353 -0.7807699358
3.71791067 0 -0.6961352386
3.790333481 0.2657575562 -0.6004813041
3.830555231 0.539809102 -0.4958578442
3.836897636 0.8178057409 -0.384597902
3.808744345 1.095220912 -0.2691976522
3.746548304 1.367596888 -0.1521902357
3.651763118 1.630777154 -0.03602338877
3.526708451 1.881104484 0.07705015669
3.374385645 2.115569511 0.185062201
3.198263437 2.33190098 0.2863935277
3.002054659 2.528595756 0.3798108698
2.789503234 2.704892937 0.4644765393
2.564197238 2.860701387 0.5399330914
2.329418923 2.996493177 0.6060670859
2.088037379 3.11317659 0.6630570464
1.842444538 3.211961771 0.7113111143

1.175773719 -2.049744325 -0.7708859431
1.345562431 -2.006177428 -0.8114899979
1.520277785 -1.955638793 -0.8523622364
1.700364819 -1.896981996 -0.8917668885
1.88594678 -1.828742861 -0.9278287952
2.076701172 -1.749181267 -0.9585876069
2.271745774 -1.656363305 -0.9820675915
2.469549303 -1.548282787 -0.9963608515
2.667881205 -1.423016211 -0.9997198851
2.863813037 -1.27890028 -0.9906537113
3.053779827 -1.114716654 -0.9680204399
3.23370401 -0.9298655761 -0.9311084581
3.399177587 -0.7245090199 -0.8796985088
3.545690978 -0.4996654917 -0.8140999343
3.668890541 -0.2572426381 -0.7351562371
3.764842187 0 -0.6442176872
3.830276478 0.2685581418 -0.5430817114
3.862791701 0.5443519265 -0.4339048605
3.860995574 0.8229420343 -0.319092884
3.824572789 1.09977245 -0.2011774835
3.754273843 1.37041693 -0.0826894234
3.651829014 1.630806581 0.03396228323
3.519799055 1.877419095 0.1465963834
3.361379877 2.107415551 0.2533436949
3.180181725 2.318717337 0.3527052366
2.980003849 2.510022616 0.4435823345
2.764623602 2.680767945 0.5252794025
2.537614997 2.831045378 0.5974822454
2.302206649 2.961488141 0.660216315
2.061183688 3.073138857 0.713790258
1.816833327 3.167313355 0.7587303532

1.203377918 -2.097867149 -0.8135497632
1.377975034 -2.054503268 -0.8503749027
1.557653275 -2.003717479 -0.8868515416
1.742735943 -1.944252593 -0.9212317474
1.93319139 -1.874554463 -0.951645668
2.128514501 -1.792823032 -0.9761595967
2.327621128 -1.697102849 -0.9928487748
2.528769941 -1.585411139 -0.9998823625
2.729525649 -1.455896627 -0.9956161977
2.926775172 -1.307017441 -0.9786873285
3.11680396 -1.137722258 -0.9481031024
3.295433679 -0.9476162097 -0.9033170497
3.458215486 -0.7370925019 -0.8442840763
3.60066606 -0.5074126844 -0.7714886576
3.718527431 -0.2607229067 -0.6859417436
3.808027508 0 -0.5891447579
3.866116795 0.2710710697 -0.4830221047
3.890658453 0.548278962 -0.3698266111
3.880553542 0.8271106675 -0.2520249493
3.835790225 1.102998072 -0.1321719476
3.757414092 1.37156321 -0.01278359837
3.647425181 1.62883995 0.103781608
3.508614683 1.871453483 0.215424581
3.344359637 2.096744719 0.3203843116
3.158396639 2.30283351 0.4172893954
2.954595571 2.488621519 0.5051811332
2.736751823 2.653741564 0.5835094475
2.508411216 2.798464696 0.6521049316
2.272736546 2.923578703 0.711131805
2.032419209 3.030252219 0.7610273254
1.789634575 3.119897354 0.8024333313

1.232399282 -2.148460536 -0.852228817
1.411823206 -2.104969479 -0.8850946716
1.596417759 -2.053582924 -0.9169970484
1.786378846 -1.992942027 -0.9461844137
1.981516208 -1.921413509 -0.9708013807
2.181140956 -1.837149684 -0.9889503573
2.38396895 -1.738186875 -0.9987669852
2.58805423 -1.622579396 -0.9985064501
2.790765875 -1.488561438 -0.9866359828
2.988818891 -1.334724463 -0.9619273357
3.17836513 -1.16019384 -0.9235419564
3.355144064 -0.964786189 -0.8711011949
3.514686231 -0.7491288146 -0.8047343408
3.652555313 -0.5147250163 -0.7250986297
3.764608988 -0.2639538948 -0.6333675077
3.847255111 0 -0.5311861979
3.897678886 0.2732840319 -0.4205966559
3.914018994 0.5515709736 -0.3039369511
3.895475746 0.8302912224 -0.1837225965
3.84234171 1.10488198 -0.06251903349
3.755953669 1.371030115 0.05718484072
3.638573189 1.624886894 0.1730926105
3.493210116 1.86323687 0.2831976292
3.32340829 2.083609282 0.385855686
3.133014883 2.284327298 0.4798296709
2.925954276 2.464497289 0.5643055549
2.706024413 2.623946168 0.6388814635
2.476728937 2.76311892 0.7035336082
2.24115296 2.882950546 0.7585641717
2.00188483 2.984726735 0.8045368812
1.760981502 3.069946014 0.8422059913

1.262695662 -2.201276679 -0.8867336544
1.446941156 -2.157328877 -0.9154792472
1.636381369 -2.104990889 -0.9426511042
1.831079764 -2.042811817 -0.9665026692
2.030684539 -1.969090482 -0.9852021088
2.234322775 -1.881944111 -0.9968972396
2.440513248 -1.779414156 -0.9997932355
2.647111797 -1.65960551 -0.9922398537
2.85130193 -1.520850652 -0.9728232252
3.049640304 -1.361885636 -0.9404558232
3.238161811 -1.182021332 -0.8944573024
3.412542701 -0.9812914155 -0.8346186868
3.56831323 -0.7605590042 -0.7612430169
3.701104585 -0.5215666716 -0.6751570692
3.806909505 -0.2669197768 -0.5776910381
3.882332859 0 -0.4706258882
3.924808162 0.275186189 -0.356111125
3.932758903 0.5542118372 -0.2365586081
3.905689096 0.8324681209 -0.1145203705
3.844195153 1.105414945 0.007440098772
3.749899729 1.368820254 0.1268731885
3.625316394 1.618966773 0.2415558054
3.473660805 1.852809499 0.3495835756
3.298628457 2.068073577 0.4494371395
3.104160777 2.263289344 0.540019741
2.894220249 2.437768086 0.6206660083
2.672591875 2.591527695 0.6911242385
2.442723338 2.725181174 0.7515163776
2.207610588 2.839802665 0.8022810915
1.969730109 2.936785387 0.8441058159
1.731014451 3.017703995 0.8778535268

1.294118668 -2.256056886 -0.9168952709
1.483156878 -2.211325007 -0.941379806
1.677348363 -2.157689575 -0.9636880553
1.876619752 -2.093617701 -0.9820869951
2.080455556 -2.017351861 -0.9947773174
2.287799471 -1.926986912 -0.9999613197
2.496977068 -1.820582759 -0.995922499
2.705653376 -1.696308126 -0.981113267
2.910837307 -1.552606116 -0.9542455801
3.108941508 -1.388367926 -0.9143779586
3.295901117 -1.203097824 -0.8609915969
3.467348454 -0.9970510467 -0.7940482169
3.618833817 -0.7713270856 -0.7140231251
3.74607608 -0.52790414 -0.6219085896
3.845221795 -0.2696060261 -0.519185038
3.91308894 0 -0.4077604531
3.947371742 0.2767682244 -0.2898813619
3.946786395 0.5561886179 -0.1680216011
3.911143568 0.8336307003 -0.04475722378
3.841341478 1.104594359 0.07736278944
3.739281923 1.364944452 0.1959401114
3.607719729 1.611108586 0.3088358602
3.450062503 1.840222444 0.4142572617
3.270141508 2.050213698 0.5108172501
3.071975647 2.239822692 0.5975647947
2.859548922 2.40856483 0.6739864399
2.636617962 2.556644931 0.7399818872
2.406560979 2.684837277 0.7958182201
2.172273719 2.794346398 0.8420684389
1.936112539 2.886662994 0.8795403207
1.6998802 2.963427178 0.9092013361

1.326514389 -2.312532843 -0.9425659348
1.520292987 -2.266693395 -0.962669487
1.719118085 -2.211420866 -0.9800048627
1.922775754 -2.145110831 -0.9928610594
2.130585482 -2.065961262 -0.9994801072
2.341309117 -1.972057464 -0.9981275898
2.553083851 -1.861491041 -0.9871737346
2.763392232 -1.732507475 -0.9651811881
2.969080401 -1.583672293 -0.9309940405
3.166432046 -1.414041621 -0.8838214712
3.351300243 -1.223320083 -0.8233087551
3.519292882 -1.011987892 -0.7495884992
3.666000543 -0.7813803169 -0.6633059484
3.787249529 -0.5337063805 -0.5656140021
3.879358203 -0.2719994852 -0.4581360699
3.939372713 0 -0.3428978075
3.96525911 0.2780223894 -0.2222317601
3.95603276 0.5574916333 -0.09866162446
3.911812445 0.8337732665 0.0252251438
3.833794662 1.102424239 0.1469065572
3.724152257 1.359421693 0.2640473198
3.585869382 1.601350821 0.3746032371
3.422530794 1.825537357 0.476901916
3.238086974 2.030117123 0.569695378
3.036617138 2.214042282 0.6521829763
2.822110116 2.377030559 0.7240056863
2.598278874 2.519468731 0.7852151051
2.368418983 2.642284833 0.8362221454
2.135315433 2.746804391 0.8777313355
1.901196779 2.834605053 0.9106668374
1.667731245 2.907381413 0.9360958778

1.359724152 -2.370427931 -0.9636199112
1.55816759 -2.323162848 -0.9792440132
1.761485946 -2.265921586 -0.9915216069
1.9693217 -2.197038994 -0.9987720907
2.180828779 -2.114680595 -0.999287444
2.394589622 -2.016935015 -0.9914050315
2.608558786 -1.901938633 -0.9735897938
2.82004556 -1.768026253 -0.9445216521
3.02574594 -1.613897019 -0.9031824926
3.221830328 -1.438780973 -0.8489360267
3.404087843 -1.242589062 -0.7815933474
3.568121563 -1.02602879 -0.7014572973
3.709582385 -0.7906694572 -0.6093398995
3.824423265 -0.5389449737 -0.5065490375
3.909151529 -0.2740884311 -0.3948431516
3.961055438 0 -0.2763556486
3.978382654 0.2789425408 -0.1534936672
3.960452712 0.5581145012 -0.0288184032
3.907692452 0.8328951211 0.09508395863
3.821591668 1.098915215 0.2157307767
3.704584837 1.352279027 0.3308612246
3.559872377 1.589741272 0.4385358075
3.391200529 1.808826165 0.537210705
3.202621856 2.007882284 0.6257831383
2.998258434 2.186074387 0.703606766
2.782087205 2.343319727 0.7704787532
2.557762396 2.480181185 0.8266023397
2.328484171 2.597732264 0.872530255
2.096916753 2.697409504 0.9090951045
1.865153847 2.780866546 0.9373329085
1.634725052 2.849841211 0.9584054224

1.393585295 -2.42945858 -0.9799540778
1.596595177 -2.380456776 -0.9910222029
1.804244429 -2.320924789 -0.9981818787
2.016029607 -2.249147846 -0.9997911368
2.230939356 -2.163271235 -0.9942002714
2.447380018 -2.061399752 -0.9798265718
2.663130156 -1.941727422 -0.9552372107
2.875335871 -1.802690488 -0.9192358496
3.080556373 -1.643132255 -0.8709471573
3.274865015 -1.462464809 -0.809892494
3.454005364 -1.260810379 -0.7360496959
3.613595333 -1.03910497 -0.6498903581
3.749365879 -0.7991490083 -0.5523893041
3.857415209 -0.543594261 -0.445002996
3.934455846 -0.2758626321 -0.3296162918
3.978030915 0 -0.2084598998
3.986678095 0.279524172 -0.08400376246
3.960024601 0.558054171 0.04116597059
3.898803768 0.8310005652 0.1644770523
3.804792267 1.094084475 0.283498347
3.680675503 1.343551439 0.3960545712
3.529856045 1.576336802 0.5003204297
3.356225163 1.790170719 0.5948882362
3.163919863 1.983618087 0.6788058131
2.957087417 2.156055992 0.7515842901
2.739676224 2.307597449 0.8131780155
2.515266976 2.438974723 0.8639408766
2.286952141 2.551397789 0.9045647119
2.057265754 2.646403674 0.9360061261
1.828160281 2.725710682 0.9594079234
1.601023284 2.791088403 0.9760206976

1.427931966 -2.489335658 -0.9914884298
1.63538753 -2.438294556 -0.9979463662
1.847184103 -2.376161071 -0.9999530562
2.0626707 -2.301182158 -0.9959132065
2.280671771 -2.211495183 -0.9842435063
2.499421738 -2.105233888 -0.963448922
2.71653067 -1.980662524 -0.9322058762
2.928992354 -1.836330394 -0.8894476303
3.133243241 -1.671234805 -0.8344459233
3.325276342 -1.484977123 -0.7668821083
3.50080831 -1.277894788 -0.6869008733
3.655491463 -1.051152383 -0.5951402561
3.785156165 -0.8067774374 -0.4927331061
3.886063768 -0.5476314703 -0.38127733
3.955147213 -0.2773133982 -0.2627749714
3.990215996 0 -0.1395431146
3.990104801 0.279764434 -0.01410240731
3.954750523 0.557310938 0.1109487135
3.885189929 0.8280988785 0.2330645374
3.783478743 1.087955679 0.3498773425
3.652541363 1.333281676 0.4593080428
3.495967408 1.561203067 0.5596544828
3.317776005 1.769662394 0.6496520051
3.122170558 1.95744338 0.7285036974
2.913305743 2.124134128 0.7958805548
2.695084899 2.270038695 0.8518943324
2.471000759 2.396051175 0.8970478314
2.244026319 2.503508353 0.9321686113
2.016556648 2.594036727 0.9583325902
1.790397275 2.669407616 0.9767837588
1.566791013 2.731410761 0.988855424

1.462595935 -2.549765886 -0.9981664719
1.674354645 -2.496392898 -0.9999825888
1.89009465 -2.431359884 -0.9968264642
2.109016531 -2.352887065 -0.9871572937
2.329782436 -2.259116239 -0.9694659171
2.550459881 -2.148222723 -0.9423523
2.768498774 -2.018553234 -0.9046085977
2.980752199 -1.868781205 -0.855302897
3.183548483 -1.698067025 -0.7938575736
3.372817395 -1.506207652 -0.7201155343
3.544267439 -1.293758609 -0.6343876106
3.693604744 -1.062112022 -0.5374751575
3.816777944 -0.8135173806 -0.4306635016
3.910228621 -0.5510368271 -0.3156841679
3.971124284 -0.2784336234 -0.1946465795
3.997551 0 -0.06994284734
3.988645988 0.27966215 0.05586802143
3.944656312 0.5558884426 0.1801880296
3.866917618 0.8242042733 0.3005104726
3.75775549 1.080558846 0.414542639
3.620320219 1.32152004 0.5203118238
3.458372452 1.544414192 0.6162473484
3.27604138 1.74740164 0.7012337788
3.077578429 1.929486365 0.7746333709
2.867127853 2.090465148 0.8362785969
2.648531639 2.230827425 0.8864380712
2.42518056 2.351620778 0.9257610464
2.199916955 2.45429852 0.9552067493
1.974988828 2.540565155 0.9759651418
1.752049792 2.61223312 0.9893753079
1.532195909 2.671100586 0.996846737

1.497407418 -2.610453278 -0.9999554952
1.713305659 -2.554467235 -0.9971208972
1.932765892 -2.486250864 -0.9888174166
2.154840097 -2.404009318 -0.9735662851
2.378030805 -2.305901155 -0.9499398843
2.600244463 -2.190155698 -0.9166400368
2.818779927 -2.055213964 -0.8725805468
3.030361887 -1.899883976 -0.8169688906
3.231225703 -1.723497489 -0.7493809099
3.417255317 -1.526052408 -0.6698218349
3.58416989 -1.30832414 -0.5787671177
3.727748498 -1.071930206 -0.4771775058
3.84407633 -0.8193358254 -0.3664845076
3.929791408 -0.5537936522 -0.2485447849
3.982308803 -0.279217821 -0.1255648086
4 0 0
3.982308803 0.279217821 0.1255648086
3.929791408 0.5537936522 0.2485447849
3.84407633 0.8193358254 0.3664845076
3.727748498 1.071930206 0.4771775058
3.58416989 1.30832414 0.5787671177
3.417255317 1.526052408 0.6698218349
3.231225703 1.723497489 0.7493809099
3.030361887 1.899883976 0.8169688906
2.818779927 2.055213964 0.8725805468
2.600244463 2.190155698 0.9166400368
2.378030805 2.305901155 0.9499398843
2.154840097 2.404009318 0.9735662851
1.932765892 2.486250864 0.9888174166
1.713305659 2.554467235 0.9971208972
1.497407418 2.610453278 0.9999554952

1.532195909 -2.671100586 -0.996846737
1.752049792 -2.61223312 -0.9893753079
1.974988828 -2.540565155 -0.9759651418
2.199916955 -2.45429852 -0.9552067493
2.42518056 -2.351620778 -0.9257610464
2.648531639 -2.230827425 -0.8864380712
2.867127853 -2.090465148 -0.8362785969
3.077578429 -1.929486365 -0.7746333709
3.27604138 -1.74740164 -0.7012337788
3.458372452 -1.544414192 -0.6162473484
3.620320219 -1.32152004 -0.5203118238
3.75775549 -1.080558846 -0.414542639
3.866917618 -0.8242042733 -0.3005104726
3.944656312 -0.5558884426 -0.1801880296
3.988645988 -0.27966215 -0.05586802143
3.997551 0 0.06994284734
3.971124284 0.2784336234 0.1946465795
3.910228621 0.5510368271 0.3156841679
3.816777944 0.8135173806 0.4306635016
3.693604744 1.062112022 0.5374751575
3.544267439 1.293758609 0.6343876106
3.372817395 1.506207652 0.7201155343
3.183548483 1.698067025 0.7938575736
2.980752199 1.868781205 0.855302897
2.768498774 2.018553234 0.9046085977
2.550459881 2.148222723 0.9423523
2.329782436 2.259116239 0.9694659171
2.109016531 2.352887065 0.9871572937
1.89009465 2.431359884 0.9968264642
1.674354645 2.496392898 0.9999825888
1.462595935 2.549765886 0.9981664719

1.566791013 -2.731410761 -0.988855424
1.790397275 -2.669407616 -0.9767837588
2.016556648 -2.594036727 -0.9583325902
2.244026319 -2.503508353 -0.9321686113
2.471000759 -2.396051175 -0.8970478314
2.695084899 -2.270038695 -0.8518943324
2.913305743 -2.124134128 -0.7958805548
3.122170558 -1.95744338 -0.7285036974
3.317776005 -1.769662394 -0.6496520051
3.495967408 -1.561203067 -0.5596544828
3.652541363 -1.333281676 -0.4593080428
3.783478743 -1.087955679 -0.3498773425
3.885189929 -0.8280988785 -0.2330645374
3.954750523 -0.557310938 -0.1109487135
3.990104801 -0.279764434 0.01410240731
3.990215996 0 0.1395431146
3.955147213 0.2773133982 0.2627749714
3.886063768 0.5476314703 0.38127733
3.785156165 0.8067774374 0.4927331061
3.655491463 1.051152383 0.5951402561
3.50080831 1.277894788 0.6869008733
3.325276342 1.484977123 0.7668821083
3.133243241 1.671234805 0.8344459233
2.928992354 1.836330394 0.8894476303
2.71653067 1.980662524 0.9322058762
2.499421738 2.105233888 0.963448922
2.280671771 2.211495183 0.9842435063
2.0626707 2.301182158 0.9959132065
1.847184103 2.376161071 0.9999530562
1.63538753 2.438294556 0.9979463662
1.427931966 2.489335658 0.9914884298

1.601023284 -2.791088403 -0.9760206976
1.828160281 -2.725710682 -0.9594079234
2.057265754 -2.646403674 -0.9360061261
2.286952141 -2.551397789 -0.9045647119
2.515266976 -2.438974723 -0.8639408766
2.739676224 -2.307597449 -0.8131780155
2.957087417 -2.156055992 -0.7515842901
3.163919863 -1.983618087 -0.6788058131
3.356225163 -1.790170719 -0.5948882362
3.529856045 -1.576336802 -0.5003204297
3.680675503 -1.343551439 -0.3960545712
3.804792267 -1.094084475 -0.283498347
3.898803768 -0.8310005652 -0.1644770523
3.960024601 -0.558054171 -0.04116597059
3.986678095 -0.279524172 0.08400376246
3.978030915 0 0.2084598998
3.934455846 0.2758626321 0.3296162918
3.857415209 0.543594261 0.445002996
3.749365879 0.7991490083 0.5523893041
3.613595333 1.03910497 0.6498903581
3.454005364 1.260810379 0.7360496959
3.274865015 1.462464809 0.809892494
3.080556373 1.643132255 0.8709471573
2.875335871 1.802690488 0.9192358496
2.663130156 1.941727422 0.9552372107
2.447380018 2.061399752 0.9798265718
2.230939356 2.163271235 0.9942002714
2.016029607 2.249147846 0.9997911368
1.804244429 2.320924789 0.9981818787
1.596595177 2.380456776 0.9910222029
1.393585295 2.42945858 0.9799540778

1.634725052 -2.849841211 -0.9584054224
1.865153847 -2.780866546 -0.9373329085
2.096916753 -2.697409504 -0.9090951045
2.328484171 -2.597732264 -0.872530255
2.557762396 -2.480181185 -0.8266023397
2.782087205 -2.343319727 -0.7704787532
2.998258434 -2.186074387 -0.703606766
3.202621856 -2.007882284 -0.6257831383
3.391200529 -1.808826165 -0.537210705
3.559872377 -1.589741272 -0.4385358075
3.704584837 -1.352279027 -0.3308612246
3.821591668 -1.098915215 -0.2157307767
3.907692452 -0.8328951211 -0.09508395863
3.960452712 -0.5581145012 0.0288184032
3.978382654 -0.2789425408 0.1534936672
3.961055438 0 0.2763556486
3.909151529 0.2740884311 0.3948431516
3.824423265 0.5389449737 0.5065490375
3.709582385 0.7906694572 0.6093398995
3.568121563 1.02602879 0.7014572973
3.404087843 1.242589062 0.7815933474
3.221830328 1.438780973 0.8489360267
3.02574594 1.613897019 0.9031824926
2.82004556 1.768026253 0.9445216521
2.608558786 1.901938633 0.9735897938
2.394589622 2.016935015 0.9914050315
2.180828779 2.114680595 0.999287444
1.9693217 2.197038994 0.9987720907
1.761485946 2.265921586 0.9915216069
1.55816759 2.323162848 0.9792440132
1.359724152 2.370427931 0.9636199112

1.667731245 -2.907381413 -0.9360958778
1.901196779 -2.834605053 -0.9106668374
2.135315433 -2.746804391 -0.8777313355
2.368418983 -2.642284833 -0.8362221454
2.598278874 -2.519468731 -0.7852151051
2.822110116 -2.377030559 -0.7240056863
3.036617138 -2.214042282 -0.6521829763
3.238086974 -2.030117123 -0.569695378
3.422530794 -1.825537357 -0.476901916
3.585869382 -1.601350821 -0.3746032371
3.724152257 -1.359421693 -0.2640473198
3.833794662 -1.102424239 -0.1469065572
3.911812445 -0.8337732665 -0.0252251438
3.95603276 -0.5574916333 0.09866162446
3.96525911 -0.2780223894 0.2222317601
3.939372713 0 0.3428978075
3.879358203 0.2719994852 0.4581360699
3.787249529 0.5337063805 0.5656140021
3.666000543 0.7813803169 0.6633059484
3.519292882 1.011987892 0.7495884992
3.351300243 1.223320083 0.8233087551
3.166432046 1.414041621 0.8838214712
2.969080401 1.583672293 0.9309940405
2.763392232 1.732507475 0.9651811881
2.553083851 1.861491041 0.9871737346
2.341309117 1.972057464 0.9981275898
2.130585482 2.065961262 0.9994801072
1.922775754 2.145110831 0.9928610594
1.719118085 2.211420866 0.9800048627
1.520292987 2.266693395 0.962669487
1.326514389 2.312532843 0.9425659348

1.6998802 -2.963427178 -0.9092013361
1.936112539 -2.886662994 -0.8795403207
2.172273719 -2.794346398 -0.8420684389
2.406560979 -2.684837277 -0.7958182201
2.636617962 -2.556644931 -0.7399818872
2.859548922 -2.40856483 -0.6739864399
3.071975647 -2.239822692 -0.5975647947
3.270141508 -2.050213698 -0.5108172501
3.450062503 -1.840222444 -0.4142572617
3.607719729 -1.611108586 -0.3088358602
3.739281923 -1.364944452 -0.1959401114
3.841341478 -1.104594359 -0.07736278944
3.911143568 -0.8336307003 0.04475722378
3.946786395 -0.5561886179 0.1680216011
3.947371742 -0.2767682244 0.2898813619
3.91308894 0 0.4077604531
3.845221795 0.2696060261 0.519185038
3.74607608 0.52790414 0.6219085896
3.618833817 0.7713270856 0.7140231251
3.467348454 0.9970510467 0.7940482169
3.295901117 1.203097824 0.8609915969
3.108941508 1.388367926 0.9143779586
2.910837307 1.552606116 0.9542455801
2.705653376 1.696308126 0.981113267
2.496977068 1.820582759 0.995922499
2.287799471 1.926986912 0.9999613197
2.080455556 2.017351861 0.9947773174
1.876619752 2.093617701 0.9820869951
1.677348363 2.157689575 0.9636880553
1.483156878 2.211325007 0.941379806
1.294118668 2.256056886 0.9168952709

1.731014451 -3.017703995 -0.8778535268
1.969730109 -2.936785387 -0.8441058159
2.207610588 -2.839802665 -0.8022810915
2.442723338 -2.725181174 -0.7515163776
2.672591875 -2.591527695 -0.6911242385
2.894220249 -2.437768086 -0.6206660083
3.104160777 -2.263289344 -0.540019741
3.298628457 -2.068073577 -0.4494371395
3.473660805 -1.852809499 -0.3495835756
3.625316394 -1.618966773 -0.2415558054
3.749899729 -1.368820254 -0.1268731885
3.844195153 -1.105414945 -0.007440098772
3.905689096 -0.8324681209 0.1145203705
3.932758903 -0.5542118372 0.2365586081
3.924808162 -0.275186189 0.356111125
3.882332859 0 0.4706258882
3.806909505 0.2669197768 0.5776910381
3.701104585 0.5215666716 0.6751570692
3.56831323 0.7605590042 0.7612430169
3.412542701 0.9812914155 0.8346186868
3.238161811 1.182021332 0.8944573024
3.049640304 1.361885636 0.9404558232
2.85130193 1.520850652 0.9728232252
2.647111797 1.65960551 0.9922398537
2.440513248 1.779414156 0.9997932355
2.234322775 1.881944111 0.9968972396
2.030684539 1.969090482 0.9852021088
1.831079764 2.042811817 0.9665026692
1.636381369 2.104990889 0.9426511042
1.446941156 2.157328877 0.9154792472
1.262695662 2.201276679 0.8867336544

1.760981502 -3.069946014 -0.8422059913
2.00188483 -2.984726735 -0.8045368812
2.24115296 -2.882950546 -0.7585641717
2.476728937 -2.76311892 -0.7035336082
2.706024413 -2.623946168 -0.6388814635
2.925954276 -2.464497289 -0.5643055549
3.133014883 -2.284327298 -0.4798296709
3.32340829 -2.083609282 -0.385855686
3.493210116 -1.86323687 -0.2831976292
3.638573189 -1.624886894 -0.1730926105
3.755953669 -1.371030115 -0.05718484072
3.84234171 -1.10488198 0.06251903349
3.895475746 -0.8302912224 0.1837225965
3.914018994 -0.5515709736 0.3039369511
3.897678886 -0.2732840319 0.4205966559
3.847255111 0 0.5311861979
3.764608988 0.2639538948 0.6333675077
3.652555313 0.5147250163 0.7250986297
3.514686231 0.7491288146 0.8047343408
3.355144064 0.964786189 0.8711011949
3.17836513 1.16019384 0.9235419564
2.988818891 1.334724463 0.9619273357
2.790765875 1.488561438 0.9866359828
2.58805423 1.622579396 0.9985064501
2.38396895 1.738186875 0.9987669852
2.181140956 1.837149684 0.9889503573
1.981516208 1.921413509 0.9708013807
1.786378846 1.992942027 0.9461844137
1.596417759 2.053582924 0.9169970484
1.411823206 2.104969479 0.8850946716
1.232399282 2.148460536 0.852228817

1.789634575 -3.119897354 -0.8024333313
2.032419209 -3.030252219 -0.7610273254
2.272736546 -2.923578703 -0.711131805
2.508411216 -2.798464696 -0.6521049316
2.736751823 -2.653741564 -0.5835094475
2.954595571 -2.488621519 -0.5051811332
3.158396639 -2.30283351 -0.4172893954
3.344359637 -2.096744719 -0.3203843116
3.508614683 -1.871453483 -0.215424581
3.647425181 -1.62883995 -0.103781608
3.757414092 -1.37156321 0.01278359837
3.835790225 -1.102998072 0.1321719476
3.880553542 -0.8271106675 0.2520249493
3.890658453 -0.548278962 0.3698266111
3.866116795 -0.2710710697 0.4830221047
3.808027508 0 0.5891447579
3.718527431 0.2607229067 0.6859417436
3.60066606 0.5074126844 0.7714886576
3.458215486 0.7370925019 0.8442840763
3.295433679 0.9476162097 0.9033170497
3.11680396 1.137722258 0.9481031024
2.926775172 1.307017441 0.9786873285
2.729525649 1.455896627 0.9956161977
2.528769941 1.585411139 0.9998823625
2.327621128 1.697102849 0.9928487748
2.128514501 1.792823032 0.9761595967
1.93319139 1.874554463 0.951645668
1.742735943 1.944252593 0.9212317474
1.557653275 2.003717479 0.8868515416
1.377975034 2.054503268 0.8503749027
1.203377918 2.097867149 0.8135497632

1.816833327 -3.167313355 -0.7587303532
2.061183688 -3.073138857 -0.713790258
2.302206649 -2.961488141 -0.660216315
2.537614997 -2.831045378 -0.5974822454
2.764623602 -2.680767945 -0.5252794025
2.980003849 -2.510022616 -0.4435823345
3.180181725 -2.318717337 -0.3527052366
3.361379877 -2.107415551 -0.2533436949
3.519799055 -1.877419095 -0.1465963834
3.651829014 -1.630806581 -0.03396228323
3.754273843 -1.37041693 0.0826894234
3.824572789 -1.09977245 0.2011774835
3.860995574 -0.8229420343 0.319092884
3.862791701 -0.5443519265 0.4339048605
3.830276478 -0.2685581418 0.5430817114
3.764842187 0 0.6442176872
3.668890541 0.2572426381 0.7351562371
3.545690978 0.4996654917 0.8140999343
3.399177587 0.7245090199 0.8796985088
3.23370401 0.9298655761 0.9311084581
3.053779827 1.114716654 0.9680204399
2.863813037 1.27890028 0.9906537113
2.667881205 1.423016211 0.9997198851
2.469549303 1.548282787 0.9963608515
2.271745774 1.656363305 0.9820675915
2.076701172 1.749181267 0.9585876069
1.88594678 1.828742861 0.9278287952
1.700364819 1.896981996 0.8917668885
1.520277785 1.955638793 0.8523622364
1.345562431 2.006177428 0.8114899979
1.175773719 2.049744325 0.7708859431

1.842444538 -3.211961771 -0.7113111143
2.088037379 -3.11317659 -0.6630570464
2.329418923 -2.996493177 -0.6060670859
2.564197238 -2.860701387 -0.5399330914
2.789503234 -2.704892937 -0.4644765393
3.002054659 -2.528595756 -0.3798108698
3.198263437 -2.33190098 -0.2863935277
3.374385645 -2.115569511 -0.185062201
3.526708451 -1.881104484 -0.07705015669
3.651763118 -1.630777154 0.03602338877
3.746548304 -1.367596888 0.1521902357
3.808744345 -1.095220912 0.2691976522
3.836897636 -0.8178057409 0.384597902
3.830555231 -0.539809102 0.4958578442
3.790333481 -0.2657575562 0.6004813041
3.71791067 0 0.6961352386
3.61594144 0.2535301353 0.7807699358
3.487899336 0.491521384 0.85272375
3.337861704 0.7114400026 0.9108041785
3.170257406 0.9116212309 0.9543392977
2.989601424 1.091289708 0.9831964137
2.800240875 1.250510698 0.9977678728
2.606134477 1.390081239 0.9989269449
2.410682379 1.511376197 0.9879591655
2.216616566 1.616167787 0.9664762417
2.025954752 1.706438147 0.9363204554
1.840013782 1.784203088 0.8994674175
1.659473006 1.851361767 0.8579341559
1.484474354 1.909582355 0.8136980614
1.314744151 1.96022866 0.7686304156
1.149721889 2.004327771 0.7244463241

1.866342765 -3.253623917 -0.6604078738
2.112848752 -3.150169312 -0.6090761816
2.354240084 -3.028422359 -0.5489493405
2.58802774 -2.887287466 -0.4797393455
2.811268859 -2.725998374 -0.4013986702
3.020639996 -2.54424997 -0.3141790917
3.212553212 -2.342319865 -0.2186790634
3.383313239 -2.121166662 -0.1158742725
3.529309028 -1.882491602 -0.007126538383
3.647227816 -1.628751813 0.1058326182
3.734275315 -1.363116898 0.2209456203
3.78838242 -1.089365753 0.335899291
3.80837776 -0.8117269449 0.4482191596
3.794106934 -0.534672739 0.5553821163
3.746483446 -0.2626830304 0.6549397398
3.667462826 0 0.74464312
3.559939472 0.2496035821 0.8225594238
3.427574198 0.4830202512 0.8871709253
3.27456816 0.6979494619 0.9374487297
3.105404631 0.8929725349 0.9728957839
2.924583095 1.067556165 0.993556692
2.736370061 1.221987746 0.9999949677
2.544587902 1.357253025 0.9932412611
2.352457499 1.474872135 0.9747184561
2.162503525 1.576713172 0.9461510917
1.976523796 1.664803027 0.9094672068
1.795617376 1.741153298 0.8667004489
1.620260793 1.807615353 0.8198992621
1.450418348 1.865773752 0.7710483937
1.285671144 1.916882019 0.7220060818
1.12535003 1.961839936 0.6744583673

1.888410955 -3.292095729 -0.606269956
2.135496282 -3.183935833 -0.552112062
2.376548557 -3.057119296 -0.4891428415
2.608989781 -2.910673397 -0.4171958364
2.829813869 -2.743980883 -0.3363547506
3.035668831 -2.556908583 -0.2470084645
3.222981057 -2.349922961 -0.1498935093
3.388118933 -2.12417959 -0.04611879192
3.527588049 -1.881573652 0.06283198571
3.638245321 -1.624740477 0.1751234796
3.717514988 -1.356998901 0.2886188133
3.763586747 -1.08223565 0.4009556952
3.775575637 -0.8047354202 0.50964504
3.753625337 -0.5289679956 0.6121861272
3.69894115 -0.2593496233 0.7061902809
3.613745749 0 0.7895037397
3.501158936 0.2454822108 0.8603200161
3.365011035 0.4742037317 0.9172727377
3.209606968 0.6841034746 0.9595016576
3.039463333 0.8740108293 0.9866870271
2.859043301 1.043632273 0.9990505302
2.672513437 1.19347113 0.9973240877
2.483542935 1.324692363 0.9826906821
2.295159849 1.4389494 0.9567035762
2.109671699 1.538192709 0.9211916942
1.928650418 1.624479837 0.8781593883
1.752975015 1.699804351 0.8296883819
1.582920241 1.765957026 0.7778485022
1.418276572 1.824427556 0.7246221314
1.258485808 1.876349819 0.6718453627
1.102777515 1.922488925 0.6211669138

1.908541017 -3.327188774 -0.5491625282
2.15586904 -3.214310766 -0.4924436979
2.396235076 -3.082443431 -0.4269405211
2.62698069 -2.930744637 -0.3526089024
2.845047431 -2.758752385 -0.2696633657
3.047067551 -2.566509592 -0.17862799
3.229495898 -2.354673028 -0.08037377675
3.388779187 -2.124593535 0.02386257851
3.521553944 -1.878355131 0.1324827588
3.62485963 -1.618762795 0.2435565862
3.696349416 -1.349272864 0.3548783515
3.734478776 -1.073865526 0.4640482186
3.738651931 -0.7968654112 0.5685746793
3.709308716 -0.5227228135 0.6659916507
3.647939455 -0.255773662 0.7539819024
3.557022547 0 0.8304973705
3.439887737 0.2411862078 0.8938667614
3.300516282 0.4651150089 0.9428817488
3.143296307 0.6699698583 0.9768549468
2.972756492 0.8548289886 0.9956454777
2.793303055 1.01963521 0.9996510193
2.60898377 1.165100525 0.9897683149
2.423298573 1.292558735 0.9673268846
2.239070073 1.403783941 0.9340027626
2.058379856 1.500795071 0.8917203002
1.882569101 1.585666079 0.8425503456
1.712295561 1.660358774 0.7886125016
1.547634244 1.726590826 0.7319878408
1.388206458 1.785746281 0.6746466702
1.233321298 1.838830585 0.6183939453
1.082114904 1.88646748 0.564832985

1.926634354 -3.358731166 -0.4893653026
2.173867241 -3.241145333 -0.4303633447
2.413203216 -3.104270726 -0.3626470463
2.641912346 -2.947402875 -0.2862948901
2.856894929 -2.770240529 -0.2016511697
3.054780325 -2.573005973 -0.1093725956
3.232065825 -2.356546799 -0.01046037353
3.385290767 -2.122406472 0.09372707005
3.511236266 -1.872851804 0.2014846313
3.607136306 -1.610848045 0.3107967528
3.670882268 -1.339976629 0.4193996958
3.701201076 -1.06429638 0.5248678341
3.697787494 -0.7881554653 0.6247194401
3.661374136 -0.5159677816 0.7165351474
3.593728167 -0.2519726615 0.7980805209
3.497571048 0 0.8674232256
3.376425984 0.236736615 0.9230353477
3.234405834 0.4557985993 0.9638725256
3.075960967 0.6556178394 0.989423601
2.905610838 0.8355209654 0.9997272573
2.727684354 0.9956825141 0.9953552183
2.546092229 1.13701489 0.9773646574
2.364149894 1.26100953 0.9472251205
2.184462897 1.369547998 0.906727204
2.008879225 1.464703432 0.8578812606
1.838505552 1.548551864 0.8028144917
1.673778263 1.62300977 0.7436739977
1.514575633 1.689709571 0.6825419032
1.360355288 1.749919389 0.62136679
1.21030087 1.804508087 0.5619136346
1.063463404 1.853952034 0.5057325046



==> torus_boundary.dat <==
x y z
1.063463404 -1.853952034 -0.5057325046
1.107234809 -1.839645419 -0.5221601994
1.151234467 -1.824888776 -0.5389693723
1.195488461 -1.809679362 -0.5561246682
1.240023189 -1.794011765 -0.5735888509
1.284865105 -1.777877743 -0.5913228086
1.330040439 -1.761266094 -0.6092855687
1.375574901 -1.744162534 -0.6274343249
1.421493364 -1.726549607 -0.6457244762
1.467819539 -1.708406614 -0.6641096772
1.514575633 -1.689709571 -0.6825419032
1.561781997 -1.670431191 -0.7009715276
1.609456772 -1.650540904 -0.7193474131
1.657615522 -1.630004899 -0.7376170169
1.706270876 -1.608786201 -0.7557265109
1.755432164 -1.586844784 -0.7736209139
1.80510506 -1.564137715 -0.7912442403
1.855291237 -1.540619332 -0.8085396598
1.90598803 -1.516241455 -0.8254496725
1.957188118 -1.490953636 -0.8419162953
2.008879225 -1.464703432 -0.8578812606
2.061043844 -1.437436722 -0.8732862268
2.113658986 -1.409098042 -0.8880729982
2.166695966 -1.379630959 -0.9021837543
2.220120211 -1.348978466 -0.9155612872
2.273891118 -1.317083401 -0.9281492454
2.327961946 -1.283888886 -0.9398923826
2.382279742 -1.249338792 -0.9507368102
2.43678533 -1.213378204 -0.9606302519
2.491413328 -1.175953911 -0.9695222978
2.546092229 -1.13701489 -0.9773646574
2.600744517 -1.096512802 -0.9841114091
2.655286842 -1.054402478 -0.9897192441
2.709630243 -1.010642406 -0.9941477029
2.763680422 -0.9651951958 -0.9973594033
2.81733806 -0.9180280399 -0.9993202561
2.870499193 -0.8691131443 -0.9999996696
2.923055616 -0.8184281386 -0.9993707379
2.974895352 -0.7659564553 -0.9974104137
3.025903138 -0.711687676 -0.9940996631
3.075960967 -0.6556178394 -0.989423601
3.124948652 -0.5977497083 -0.9833716054
3.172744423 -0.538092993 -0.9759374104
3.219225544 -0.4766645259 -0.9671191759
3.264268956 -0.4134883885 -0.9569195338
3.307751929 -0.3485959854 -0.9453456096
3.349552722 -0.2820260662 -0.9324090197
3.38955125 -0.2138246937 -0.9181258427
3.427629744 -0.1440451577 -0.9025165667
3.463673405 -0.07274783576 -0.8856060115
3.497571048 0 -0.8674232256
3.529215715 0.07412442662 -0.8480013604
3.558505276 0.1495451645 -0.8273775208
3.585342992 0.2261759185 -0.8055925943
3.609638049 0.3039247637 -0.7826910587
3.631306045 0.3826945721 -0.758720771
3.650269441 0.4623834767 -0.7337327383
3.666457963 0.5428853687 -0.7077808728
3.679808949 0.6240904237 -0.6809217318
3.690267656 0.7058856514 -0.6532142467
3.697787494 0.7881554653 -0.6247194401
3.702330222 0.8707822662 -0.5955001356
3.703866074 0.9536470341 -0.5656206615
3.702373832 1.036629925 -0.5351465504
3.697840845 1.119610865 -0.5041442365
3.690262986 1.202470141 -0.4726807544
3.679644553 1.285088977 -0.440823439
3.665998127 1.367350094 -0.4086396313
3.649344364 1.449138255 -0.3761963894
3.62971175 1.530340783 -0.3435602089
3.607136306 1.610848045 -0.3107967528
3.581661251 1.690553915 -0.2779705932
3.55333663 1.769356195 -0.2451449665
3.522218903 1.847157004 -0.212381543
3.488370512 1.92386312 -0.1797402127
3.451859413 1.999386294 -0.1472788869
3.412758598 2.073643507 -0.1150533189
3.371145587 2.146557198 -0.08311694179
3.327101927 2.218055439 -0.0515207262
3.280712664 2.288072072 -0.0203130564
3.232065825 2.356546799 0.01046037353
3.181251896 2.423425238 0.04075664431
3.128363308 2.488658932 0.07053567675
3.073493926 2.552205317 0.09976027789
3.016738561 2.614027662 0.1283961685
2.958192486 2.674094969 0.1564119926
2.897950977 2.732381833 0.1837793092
2.836108876 2.788868288 0.2104725678
2.772760171 2.84353961 0.2364690677
2.707997613 2.896386107 0.2617489024
2.641912346 2.947402875 0.2862948901
2.574593575 2.99658955 0.3100924919
2.506128261 3.043950027 0.333129717
2.436600844 3.089492182 0.3553970187
2.366092998 3.13322757 0.3768871797
2.294683419 3.175171124 0.3975951899
2.222447635 3.215340841 0.4175181165
2.149457854 3.253757476 0.4366549681
2.075782837 3.290444222 0.4550065542
2.001487803 3.325426404 0.4725753408
1.926634354 3.358731166 0.4893653026
1.926634354 3.358731166 0.4893653026
1.921425679 3.349650804 0.5075697123
1.91602795 3.340240859 0.525550292
1.910443545 3.330505481 0.5432991125
1.904674928 3.320448962 0.560808347
1.898724642 3.310075739 0.578070274
1.892595312 3.299390384 0.5950772814
1.886289641 3.28839761 0.6118218694
1.879810409 3.277102265 0.6282966538
1.873160473 3.26550933 0.6444943696
1.866342765 3.253623917 0.6604078738
1.859360294 3.241451267 0.6760301489
1.852216137 3.228996748 0.6913543056
1.844913444 3.216265853 0.7063735863
1.837455438 3.203264196 0.7210813677
1.829845405 3.18999751 0.7354711638
1.822086703 3.176471645 0.7495366292
1.814182752 3.162692566 0.763271561
1.806137038 3.148666351 0.7766699024
1.79795311 3.134399183 0.7897257449
1.789634575 3.119897354 0.8024333313
1.781185103 3.10516726 0.8147870575
1.77260842 3.090215397 0.8267814758
1.763908307 3.075048357 0.8384112969
1.755088602 3.05967283 0.8496713923
1.746153193 3.044095595 0.8605567963
1.737106021 3.028323522 0.8710627087
1.727951076 3.012363566 0.8811844965
1.718692395 2.996222766 0.8909176963
1.709334061 2.979908238 0.9002580158
1.6998802 2.963427178 0.9092013361
1.690334982 2.946786854 0.9177437134
1.680702617 2.929994603 0.9258813806
1.67098735 2.913057831 0.933610749
1.661193468 2.895984006 0.9409284103
1.651325289 2.878780657 0.9478311374
1.641387164 2.861455372 0.9543158863
1.631383476 2.844015791 0.9603797974
1.621318637 2.826469603 0.9660201965
1.611197085 2.808824547 0.9712345964
1.601023284 2.791088403 0.9760206976
1.59080172 2.773268993 0.9803763895
1.5805369 2.755374175 0.9842997513
1.570233351 2.737411841 0.9877890528
1.559895617 2.719389911 0.9908427554
1.549528257 2.701316334 0.9934595124
1.539135842 2.683199078 0.9956381698
1.528722956 2.665046133 0.9973777669
1.518294189 2.646865505 0.9986775366
1.507854142 2.628665212 0.9995369057
1.497407418 2.610453278 0.9999554952
1.486958624 2.592237735 0.9999331206
1.476512368 2.574026616 0.9994697916
1.466073256 2.555827952 0.9985657127
1.455645891 2.537649768 0.9972212825
1.445234873 2.519500081 0.9954370938
1.434844792 2.501386893 0.9932139336
1.42448023 2.483318193 0.990552782
1.414145757 2.465301949 0.9874548128
1.403845931 2.447346105 0.983921392
1.393585295 2.42945858 0.9799540778
1.383368372 2.411647262 0.9755546197
1.373199668 2.393920006 0.9707249578
1.363083668 2.376284628 0.965467222
1.353024833 2.358748906 0.9597837308
1.343027598 2.341320572 0.9536769905
1.333096371 2.324007313 0.9471496941
1.323235533 2.306816764 0.9402047201
1.313449432 2.289756504 0.932845131
1.303742383 2.272834057 0.9250741723
1.294118668 2.256056886 0.9168952709
1.284582529 2.23943239 0.9083120335
1.275138172 2.222967898 0.8993282453
1.265789763 2.206670673 0.8899478679
1.256541423 2.1905479 0.8801750379
1.247397231 2.17460669 0.8700140649
1.238361219 2.158854073 0.8594694299
1.229437373 2.143296995 0.8485457828
1.220629626 2.127942316 0.8372479407
1.211941865 2.112796807 0.8255808858
1.203377918 2.097867149 0.8135497632
1.194941564 2.083159924 0.8011598783
1.186636523 2.068681617 0.7884166949
1.178466456 2.054438615 0.7753258325
1.170434967 2.040437197 0.761893064
1.162545597 2.026683538 0.748124313
1.154801826 2.013183703 0.7340256512
1.147207068 1.999943646 0.7196032961
1.139764673 1.986969204 0.7048636076
1.132477922 1.9742661 0.6898130856
1.12535003 1.961839936 0.6744583673
1.118384138 1.94969619 0.6588062237
1.11158332 1.937840219 0.6428635573
1.104950573 1.926277251 0.6266373985
1.098488824 1.915012384 0.6101349027
1.092200921 1.904050587 0.5933633474
1.086089637 1.893396693 0.5763301284
1.080157668 1.8830554 0.5590427571
1.074407629 1.87303127 0.5415088571
1.068842057 1.863328721 0.5237361604
1.063463404 1.853952034 0.5057325046
1.063463404 1.853952034 0.5057325046
1.107234809 1.839645419 0.5221601994
1.151234467 1.824888776 0.5389693723
1.195488461 1.809679362 0.5561246682
1.240023189 1.794011765 0.5735888509
1.284865105 1.777877743 0.5913228086
1.330040439 1.761266094 0.6092855687
1.375574901 1.744162534 0.6274343249
1.421493364 1.726549607 0.6457244762
1.467819539 1.708406614 0.6641096772
1.514575633 1.689709571 0.6825419032
1.561781997 1.670431191 0.7009715276
1.609456772 1.650540904 0.7193474131
1.657615522 1.630004899 0.7376170169
1.706270876 1.608786201 0.7557265109
1.755432164 1.586844784 0.7736209139
1.80510506 1.564137715 0.7912442403
1.855291237 1.540619332 0.8085396598
1.90598803 1.516241455 0.8254496725
1.957188118 1.490953636 0.8419162953
2.008879225 1.464703432 0.8578812606
2.061043844 1.437436722 0.8732862268
2.113658986 1.409098042 0.8880729982
2.166695966 1.379630959 0.9021837543
2.220120211 1.348978466 0.9155612872
2.273891118 1.317083401 0.9281492454
2.327961946 1.283888886 0.9398923826
2.382279742 1.249338792 0.9507368102
2.43678533 1.213378204 0.9606302519
2.491413328 1.175953911 0.9695222978
2.546092229 1.13701489 0.9773646574
2.600744517 1.096512802 0.9841114091
2.655286842 1.054402478 0.9897192441
2.709630243 1.010642406 0.9941477029
2.763680422 0.9651951958 0.9973594033
2.81733806 0.9180280399 0.9993202561
2.870499193 0.8691131443 0.9999996696
2.923055616 0.8184281386 0.9993707379
2.974895352 0.7659564553 0.9974104137
3.025903138 0.711687676 0.9940996631
3.075960967 0.6556178394 0.989423601
3.124948652 0.5977497083 0.9833716054
3.172744423 0.538092993 0.9759374104
3.219225544 0.4766645259 0.9671191759
3.264268956 0.4134883885 0.9569195338
3.307751929 0.3485959854 0.9453456096
3.349552722 0.2820260662 0.9324090197
3.38955125 0.2138246937 0.9181258427
3.427629744 0.1440451577 0.9025165667
3.463673405 0.07274783576 0.8856060115
3.497571048 0 0.8674232256
3.529215715 -0.07412442662 0.8480013604
3.558505276 -0.1495451645 0.8273775208
3.585342992 -0.2261759185 0.8055925943
3.609638049 -0.3039247637 0.7826910587
3.631306045 -0.3826945721 0.758720771
3.650269441 -0.4623834767 0.7337327383
3.666457963 -0.5428853687 0.7077808728
3.679808949 -0.6240904237 0.6809217318
3.690267656 -0.7058856514 0.6532142467
3.697787494 -0.7881554653 0.6247194401
3.702330222 -0.8707822662 0.5955001356
3.703866074 -0.9536470341 0.5656206615
3.702373832 -1.036629925 0.5351465504
3.697840845 -1.119610865 0.5041442365
3.690262986 -1.202470141 0.4726807544
3.679644553 -1.285088977 0.440823439
3.665998127 -1.367350094 0.4086396313
3.649344364 -1.449138255 0.3761963894
3.62971175 -1.530340783 0.3435602089
3.607136306 -1.610848045 0.3107967528
3.581661251 -1.690553915 0.2779705932
3.55333663 -1.769356195 0.2451449665
3.522218903 -1.847157004 0.212381543
3.488370512 -1.92386312 0.1797402127
3.451859413 -1.999386294 0.1472788869
3.412758598 -2.073643507 0.1150533189
3.371145587 -2.146557198 0.08311694179
3.327101927 -2.218055439 0.0515207262
3.280712664 -2.288072072 0.0203130564
3.232065825 -2.356546799 -0.01046037353
3.181251896 -2.423425238 -0.04075664431
3.128363308 -2.488658932 -0.07053567675
3.073493926 -2.552205317 -0.09976027789
3.016738561 -2.614027662 -0.1283961685
2.958192486 -2.674094969 -0.1564119926
2.897950977 -2.732381833 -0.1837793092
2.836108876 -2.788868288 -0.2104725678
2.772760171 -2.84353961 -0.2364690677
2.707997613 -2.896386107 -0.2617489024
2.641912346 -2.947402875 -0.2862948901
2.574593575 -2.99658955 -0.3100924919
2.506128261 -3.043950027 -0.333129717
2.436600844 -3.089492182 -0.3553970187
2.366092998 -3.13322757 -0.3768871797
2.294683419 -3.175171124 -0.3975951899
2.222447635 -3.215340841 -0.4175181165
2.149457854 -3.253757476 -0.4366549681
2.075782837 -3.290444222 -0.4550065542
2.001487803 -3.325426404 -0.4725753408
1.926634354 -3.358731166 -0.4893653026
1.926634354 -3.358731166 -0.4893653026
1.921425679 -3.349650804 -0.5075697123
1.91602795 -3.340240859 -0.525550292
1.910443545 -3.330505481 -0.5432991125
1.904674928 -3.320448962 -0.560808347
1.898724642 -3.310075739 -0.578070274
1.892595312 -3.299390384 -0.5950772814
1.886289641 -3.28839761 -0.6118218694
1.879810409 -3.277102265 -0.6282966538
1.873160473 -3.26550933 -0.6444943696
1.866342765 -3.253623917 -0.6604078738
1.859360294 -3.241451267 -0.6760301489
1.852216137 -3.228996748 -0.6913543056
1.844913444 -3.216265853 -0.7063735863
1.837455438 -3.203264196 -0.7210813677
1.829845405 -3.18999751 -0.7354711638
1.822086703 -3.176471645 -0.7495366292
1.814182752 -3.162692566 -0.763271561
1.806137038 -3.148666351 -0.7766699024
1.79795311 -3.134399183 -0.7897257449
1.789634575 -3.119897354 -0.8024333313
1.781185103 -3.10516726 -0.8147870575
1.77260842 -3.090215397 -0.8267814758
1.763908307 -3.075048357 -0.8384112969
1.755088602 -3.05967283 -0.8496713923
1.746153193 -3.044095595 -0.8605567963
1.737106021 -3.028323522 -0.8710627087
1.727951076 -3.012363566 -0.8811844965
1.718692395 -2.996222766 -0.8909176963
1.709334061 -2.979908238 -0.9002580158
1.6998802 -2.963427178 -0.9092013361
1.690334982 -2.946786854 -0.9177437134
1.680702617 -2.929994603 -0.9258813806
1.67098735 -2.913057831 -0.933610749
1.661193468 -2.895984006 -0.9409284103
1.651325289 -2.878780657 -0.9478311374
1.641387164 -2.861455372 -0.9543158863
1.631383476 -2.844015791 -0.9603797974
1.621318637 -2.826469603 -0.9660201965
1.611197085 -2.808824547 -0.9712345964
1.601023284 -2.791088403 -0.9760206976
1.59080172 -2.773268993 -0.9803763895
1.5805369 -2.755374175 -0.9842997513
1.570233351 -2.737411841 -0.9877890528
1.559895617 -2.719389911 -0.9908427554
1.549528257 -2.701316334 -0.9934595124
1.539135842 -2.683199078 -0.9956381698
1.528722956 -2.665046133 -0.9973777669
1.518294189 -2.646865505 -0.9986775366
1.507854142 -2.628665212 -0.9995369057
1.497407418 -2.610453278 -0.9999554952
1.486958624 -2.592237735 -0.9999331206
1.476512368 -2.574026616 -0.9994697916
1.466073256 -2.555827952 -0.9985657127
1.455645891 -2.537649768 -0.9972212825
1.445234873 -2.519500081 -0.9954370938
1.434844792 -2.501386893 -0.9932139336
1.42448023 -2.483318193 -0.990552782
1.414145757 -2.465301949 -0.9874548128
1.403845931 -2.447346105 -0.983921392
1.393585295 -2.42945858 -0.9799540778
1.383368372 -2.411647262 -0.9755546197
1.373199668 -2.393920006 -0.9707249578
1.363083668 -2.376284628 -0.965467222
1.353024833 -2.358748906 -0.9597837308
1.343027598 -2.341320572 -0.9536769905
1.333096371 -2.324007313 -0.9471496941
1.323235533 -2.306816764 -0.9402047201
1.313449432 -2.289756504 -0.932845131
1.303742383 -2.272834057 -0.9250741723
1.294118668 -2.256056886 -0.9168952709
1.284582529 -2.23943239 -0.9083120335
1.275138172 -2.222967898 -0.8993282453
1.265789763 -2.206670673 -0.8899478679
1.256541423 -2.1905479 -0.8801750379
1.247397231 -2.17460669 -0.8700140649
1.238361219 -2.158854073 -0.8594694299
1.229437373 -2.143296995 -0.8485457828
1.220629626 -2.127942316 -0.8372479407
1.211941865 -2.112796807 -0.8255808858
1.203377918 -2.097867149 -0.8135497632
1.194941564 -2.083159924 -0.8011598783
1.186636523 -2.068681617 -0.7884166949
1.178466456 -2.054438615 -0.7753258325
1.170434967 -2.040437197 -0.761893064
1.162545597 -2.026683538 -0.748124313
1.154801826 -2.013183703 -0.7340256512
1.147207068 -1.999943646 -0.7196032961
1.139764673 -1.986969204 -0.7048636076
1.132477922 -1.9742661 -0.6898130856
1.12535003 -1.961839936 -0.6744583673
1.118384138 -1.94969619 -0.6588062237
1.11158332 -1.937840219 -0.6428635573
1.104950573 -1.926277251 -0.6266373985
1.098488824 -1.915012384 -0.6101349027
1.092200921 -1.904050587 -0.5933633474
1.086089637 -1.893396693 -0.5763301284
1.080157668 -1.8830554 -0.5590427571
1.074407629 -1.87303127 -0.5415088571
1.068842057 -1.863328721 -0.5237361604
1.063463404 -1.853952034 -0.5057325046


==> torus_mesh.dat <==
x y z
-2 -2.449293598e-16 -1.224646799e-16
-1.982889723 -0.2610523844 -1.224646799e-16
-1.931851653 -0.5176380902 -1.224646799e-16
-1.847759065 -0.7653668647 -1.224646799e-16
-1.732050808 -1 -1.224646799e-16
-1.586706681 -1.217522858 -1.224646799e-16
-1.414213562 -1.414213562 -1.224646799e-16
-1.217522858 -1.586706681 -1.224646799e-16
-1 -1.732050808 -1.224646799e-16
-0.7653668647 -1.847759065 -1.224646799e-16
-0.5176380902 -1.931851653 -1.224646799e-16
-0.2610523844 -1.982889723 -1.224646799e-16
1.224646799e-16 -2 -1.224646799e-16
0.2610523844 -1.982889723 -1.224646799e-16
0.5176380902 -1.931851653 -1.224646799e-16
0.7653668647 -1.847759065 -1.224646799e-16
1 -1.732050808 -1.224646799e-16
1.217522858 -1.586706681 -1.224646799e-16
1.414213562 -1.414213562 -1.224646799e-16
1.586706681 -1.217522858 -1.224646799e-16
1.732050808 -1 -1.224646799e-16
1.847759065 -0.7653668647 -1.224646799e-16
1.931851653 -0.5176380902 -1.224646799e-16
1.982889723 -0.2610523844 -1.224646799e-16
2 0 -1.224646799e-16
1.982889723 0.2610523844 -1.224646799e-16
1.931851653 0.5176380902 -1.224646799e-16
1.847759065 0.7653668647 -1.224646799e-16
1.732050808 1 -1.224646799e-16
1.586706681 1.217522858 -1.224646799e-16
1.414213562 1.414213562 -1.224646799e-16
1.217522858 1.586706681 -1.224646799e-16
1 1.732050808 -1.224646799e-16
0.7653668647 1.847759065 -1.224646799e-16
0.5176380902 1.931851653 -1.224646799e-16
0.2610523844 1.982889723 -1.224646799e-16
1.224646799e-16 2 -1.224646799e-16
-0.2610523844 1.982889723 -1.224646799e-16
-0.5176380902 1.931851653 -1.224646799e-16
-0.7653668647 1.847759065 -1.224646799e-16
-1 1.732050808 -1.224646799e-16
-1.217522858 1.586706681 -1.224646799e-16
-1.414213562 1.414213562 -1.224646799e-16
-1.586706681 1.217522858 -1.224646799e-16
-1.732050808 1 -1.224646799e-16
-1.847759065 0.7653668647 -1.224646799e-16
-1.931851653 0.5176380902 -1.224646799e-16
-1.982889723 0.2610523844 -1.224646799e-16
-2 2.449293598e-16 -1.224646799e-16

-2.008555139 -2.459770621e-16 -0.1305261922
-1.991371671 -0.2621690541 -0.1305261922
-1.940115282 -0.519852323 -0.1305261922
-1.855662982 -0.7686407745 -0.1305261922
-1.739459775 -1.004277569 -0.1305261922
-1.593493928 -1.222730896 -0.1305261922
-1.420262959 -1.420262959 -0.1305261922
-1.222730896 -1.593493928 -0.1305261922
-1.004277569 -1.739459775 -0.1305261922
-0.7686407745 -1.855662982 -0.1305261922
-0.519852323 -1.940115282 -0.1305261922
-0.2621690541 -1.991371671 -0.1305261922
1.229885311e-16 -2.008555139 -0.1305261922
0.2621690541 -1.991371671 -0.1305261922
0.519852323 -1.940115282 -0.1305261922
0.7686407745 -1.855662982 -0.1305261922
1.004277569 -1.739459775 -0.1305261922
1.222730896 -1.593493928 -0.1305261922
1.420262959 -1.420262959 -0.1305261922
1.593493928 -1.222730896 -0.1305261922
1.739459775 -1.004277569 -0.1305261922
1.855662982 -0.7686407745 -0.1305261922
1.940115282 -0.519852323 -0.1305261922
1.991371671 -0.2621690541 -0.1305261922
2.008555139 0 -0.1305261922
1.991371671 0.2621690541 -0.1305261922
1.940115282 0.519852323 -0.1305261922
1.855662982 0.7686407745 -0.1305261922
1.739459775 1.004277569 -0.1305261922
1.593493928 1.222730896 -0.1305261922
1.420262959 1.420262959 -0.1305261922
1.222730896 1.593493928 -0.1305261922
1.004277569 1.739459775 -0.1305261922
0.7686407745 1.855662982 -0.1305261922
0.519852323 1.940115282 -0.1305261922
0.2621690541 1.991371671 -0.1305261922
1.229885311e-16 2.008555139 -0.1305261922
-0.2621690541 1.991371671 -0.1305261922
-0.519852323 1.940115282 -0.1305261922
-0.7686407745 1.855662982 -0.1305261922
-1.004277569 1.739459775 -0.1305261922
-1.222730896 1.593493928 -0.1305261922
-1.420262959 1.420262959 -0.1305261922
-1.593493928 1.222730896 -0.1305261922
-1.739459775 1.004277569 -0.1305261922
-1.855662982 0.7686407745 -0.1305261922
-1.940115282 0.519852323 -0.1305261922
-1.991371671 0.2621690541 -0.1305261922
-2.008555139 2.459770621e-16 -0.1305261922

-2.034074174 -2.491022426e-16 -0.2588190451
-2.016672387 -0.2654999566 -0.2588190451
-1.964764777 -0.5264571353 -0.2588190451
-1.879239497 -0.7784064865 -0.2588190451
-1.761559908 -1.017037087 -0.2588190451
-1.61373954 -1.238265901 -0.2588190451
-1.438307642 -1.438307642 -0.2588190451
-1.238265901 -1.61373954 -0.2588190451
-1.017037087 -1.761559908 -0.2588190451
-0.7784064865 -1.879239497 -0.2588190451
-0.5264571353 -1.964764777 -0.2588190451
-0.2654999566 -2.016672387 -0.2588190451
1.245511213e-16 -2.034074174 -0.2588190451
0.2654999566 -2.016672387 -0.2588190451
0.5264571353 -1.964764777 -0.2588190451
0.7784064865 -1.879239497 -0.2588190451
1.017037087 -1.761559908 -0.2588190451
1.238265901 -1.61373954 -0.2588190451
1.438307642 -1.438307642 -0.2588190451
1.61373954 -1.238265901 -0.2588190451
1.761559908 -1.017037087 -0.2588190451
1.879239497 -0.7784064865 -0.2588190451
1.964764777 -0.5264571353 -0.2588190451
2.016672387 -0.2654999566 -0.2588190451
2.034074174 0 -0.2588190451
2.016672387 0.2654999566 -0.2588190451
1.964764777 0.5264571353 -0.2588190451
1.879239497 0.7784064865 -0.2588190451
1.761559908 1.017037087 -0.2588190451
1.61373954 1.238265901 -0.2588190451
1.438307642 1.438307642 -0.2588190451
1.238265901 1.61373954 -0.2588190451
1.017037087 1.761559908 -0.2588190451
0.7784064865 1.879239497 -0.2588190451
0.5264571353 1.964764777 -0.2588190451
0.2654999566 2.016672387 -0.2588190451
1.245511213e-16 2.034074174 -0.2588190451
-0.2654999566 2.016672387 -0.2588190451
-0.5264571353 1.964764777 -0.2588190451
-0.7784064865 1.879239497 -0.2588190451
-1.017037087 1.761559908 -0.2588190451
-1.238265901 1.61373954 -0.2588190451
-1.438307642 1.438307642 -0.2588190451
-1.61373954 1.238265901 -0.2588190451
-1.761559908 1.017037087 -0.2588190451
-1.879239497 0.7784064865 -0.2588190451
-1.964764777 0.5264571353 -0.2588190451
-2.016672387 0.2654999566 -0.2588190451
-2.034074174 2.491022426e-16 -0.2588190451

-2.076120467 -2.542514285e-16 -0.3826834324
-2.058358969 -0.2709880992 -0.3826834324
-2.005378378 -0.5373395169 -0.3826834324
-1.918085207 -0.7944969065 -0.3826834324
-1.797973066 -1.038060234 -0.3826834324
-1.647097108 -1.263862063 -0.3826834324
-1.468038861 -1.468038861 -0.3826834324
-1.263862063 -1.647097108 -0.3826834324
-1.038060234 -1.797973066 -0.3826834324
-0.7944969065 -1.918085207 -0.3826834324
-0.5373395169 -2.005378378 -0.3826834324
-0.2709880992 -2.058358969 -0.3826834324
1.271257143e-16 -2.076120467 -0.3826834324
0.2709880992 -2.058358969 -0.3826834324
0.5373395169 -2.005378378 -0.3826834324
0.7944969065 -1.918085207 -0.3826834324
1.038060234 -1.797973066 -0.3826834324
1.263862063 -1.647097108 -0.3826834324
1.468038861 -1.468038861 -0.3826834324
1.647097108 -1.263862063 -0.3826834324
1.797973066 -1.038060234 -0.3826834324
1.918085207 -0.7944969065 -0.3826834324
2.005378378 -0.5373395169 -0.3826834324
2.058358969 -0.2709880992 -0.3826834324
2.076120467 0 -0.3826834324
2.058358969 0.2709880992 -0.3826834324
2.005378378 0.5373395169 -0.3826834324
1.918085207 0.7944969065 -0.3826834324
1.797973066 1.038060234 -0.3826834324
1.647097108 1.263862063 -0.3826834324
1.468038861 1.468038861 -0.3826834324
1.263862063 1.647097108 -0.3826834324
1.038060234 1.797973066 -0.3826834324
0.7944969065 1.918085207 -0.3826834324
0.5373395169 2.005378378 -0.3826834324
0.2709880992 2.058358969 -0.3826834324
1.271257143e-16 2.076120467 -0.3826834324
-0.2709880992 2.058358969 -0.3826834324
-0.5373395169 2.005378378 -0.3826834324
-0.7944969065 1.918085207 -0.3826834324
-1.038060234 1.797973066 -0.3826834324
-1.263862063 1.647097108 -0.3826834324
-1.468038861 1.468038861 -0.3826834324
-1.647097108 1.263862063 -0.3826834324
-1.797973066 1.038060234 -0.3826834324
-1.918085207 0.7944969065 -0.3826834324
-2.005378378 0.5373395169 -0.3826834324
-2.058358969 0.2709880992 -0.3826834324
-2.076120467 2.542514285e-16 -0.3826834324

-2.133974596 -2.613365159e-16 -0.5
-2.115718148 -0.2785395783 -0.5
-2.061261175 -0.5523132673 -0.5
-1.971535452 -0.8166367231 -0.5
-1.848076211 -1.066987298 -0.5
-1.692995874 -1.299081425 -0.5
-1.508947908 -1.508947908 -0.5
-1.299081425 -1.692995874 -0.5
-1.066987298 -1.848076211 -0.5
-0.8166367231 -1.971535452 -0.5
-0.5523132673 -2.061261175 -0.5
-0.2785395783 -2.115718148 -0.5
1.306682579e-16 -2.133974596 -0.5
0.2785395783 -2.115718148 -0.5
0.5523132673 -2.061261175 -0.5
0.8166367231 -1.971535452 -0.5
1.066987298 -1.848076211 -0.5
1.299081425 -1.692995874 -0.5
1.508947908 -1.508947908 -0.5
1.692995874 -1.299081425 -0.5
1.848076211 -1.066987298 -0.5
1.971535452 -0.8166367231 -0.5
2.061261175 -0.5523132673 -0.5
2.115718148 -0.2785395783 -0.5
2.133974596 0 -0.5
2.115718148 0.2785395783 -0.5
2.061261175 0.5523132673 -0.5
1.971535452 0.8166367231 -0.5
1.848076211 1.066987298 -0.5
1.692995874 1.299081425 -0.5
1.508947908 1.508947908 -0.5
1.299081425 1.692995874 -0.5
1.066987298 1.848076211 -0.5
0.8166367231 1.971535452 -0.5
0.5523132673 2.061261175 -0.5
0.2785395783 2.115718148 -0.5
1.306682579e-16 2.133974596 -0.5
-0.2785395783 2.115718148 -0.5
-0.5523132673 2.061261175 -0.5
-0.8166367231 1.971535452 -0.5
-1.066987298 1.848076211 -0.5
-1.299081425 1.692995874 -0.5
-1.508947908 1.508947908 -0.5
-1.692995874 1.299081425 -0.5
-1.848076211 1.066987298 -0.5
-1.971535452 0.8166367231 -0.5
-2.061261175 0.5523132673 -0.5
-2.115718148 0.2785395783 -0.5
-2.133974596 2.613365159e-16 -0.5

-2.20664666 -2.702362769e-16 -0.608761429
-2.187768492 -0.2880251861 -0.608761429
-2.131456998 -0.5711221813 -0.608761429
-2.038675684 -0.8444471178 -0.608761429
-1.911012064 -1.10332333 -0.608761429
-1.750650498 -1.343321374 -0.608761429
-1.560334817 -1.560334817 -0.608761429
-1.343321374 -1.750650498 -0.608761429
-1.10332333 -1.911012064 -0.608761429
-0.8444471178 -2.038675684 -0.608761429
-0.5711221813 -2.131456998 -0.608761429
-0.2880251861 -2.187768492 -0.608761429
1.351181384e-16 -2.20664666 -0.608761429
0.2880251861 -2.187768492 -0.608761429
0.5711221813 -2.131456998 -0.608761429
0.8444471178 -2.038675684 -0.608761429
1.10332333 -1.911012064 -0.608761429
1.343321374 -1.750650498 -0.608761429
1.560334817 -1.560334817 -0.608761429
1.750650498 -1.343321374 -0.608761429
1.911012064 -1.10332333 -0.608761429
2.038675684 -0.8444471178 -0.608761429
2.131456998 -0.5711221813 -0.608761429
2.187768492 -0.2880251861 -0.608761429
2.20664666 0 -0.608761429
2.187768492 0.2880251861 -0.608761429
2.131456998 0.5711221813 -0.608761429
2.038675684 0.8444471178 -0.608761429
1.911012064 1.10332333 -0.608761429
1.750650498 1.343321374 -0.608761429
1.560334817 1.560334817 -0.608761429
1.343321374 1.750650498 -0.608761429
1.10332333 1.911012064 -0.608761429
0.8444471178 2.038675684 -0.608761429
0.5711221813 2.131456998 -0.608761429
0.2880251861 2.187768492 -0.608761429
1.351181384e-16 2.20664666 -0.608761429
-0.2880251861 2.187768492 -0.608761429
-0.5711221813 2.131456998 -0.608761429
-0.8444471178 2.038675684 -0.608761429
-1.10332333 1.911012064 -0.608761429
-1.343321374 1.750650498 -0.608761429
-1.560334817 1.560334817 -0.608761429
-1.750650498 1.343321374 -0.608761429
-1.911012064 1.10332333 -0.608761429
-2.038675684 0.8444471178 -0.608761429
-2.131456998 0.5711221813 -0.608761429
-2.187768492 0.2880251861 -0.608761429
-2.20664666 2.702362769e-16 -0.608761429

-2.292893219 -2.807984341e-16 -0.7071067812
-2.273277199 -0.299282621 -0.7071067812
-2.214764777 -0.5934444334 -0.7071067812
-2.118357115 -0.877452247 -0.7071067812
-1.985703776 -1.146446609 -0.7071067812
-1.819074494 -1.395824952 -0.7071067812
-1.621320344 -1.621320344 -0.7071067812
-1.395824952 -1.819074494 -0.7071067812
-1.146446609 -1.985703776 -0.7071067812
-0.877452247 -2.118357115 -0.7071067812
-0.5934444334 -2.214764777 -0.7071067812
-0.299282621 -2.273277199 -0.7071067812
1.403992171e-16 -2.292893219 -0.7071067812
0.299282621 -2.273277199 -0.7071067812
0.5934444334 -2.214764777 -0.7071067812
0.877452247 -2.118357115 -0.7071067812
1.146446609 -1.985703776 -0.7071067812
1.395824952 -1.819074494 -0.7071067812
1.621320344 -1.621320344 -0.7071067812
1.819074494 -1.395824952 -0.7071067812
1.985703776 -1.146446609 -0.7071067812
2.118357115 -0.877452247 -0.7071067812
2.214764777 -0.5934444334 -0.7071067812
2.273277199 -0.299282621 -0.7071067812
2.292893219 0 -0.7071067812
2.273277199 0.299282621 -0.7071067812
2.214764777 0.5934444334 -0.7071067812
2.118357115 0.877452247 -0.7071067812
1.985703776 1.146446609 -0.7071067812
1.819074494 1.395824952 -0.7071067812
1.621320344 1.621320344 -0.7071067812
1.395824952 1.819074494 -0.7071067812
1.146446609 1.985703776 -0.7071067812
0.877452247 2.118357115 -0.7071067812
0.5934444334 2.214764777 -0.7071067812
0.299282621 2.273277199 -0.7071067812
1.403992171e-16 2.292893219 -0.7071067812
-0.299282621 2.273277199 -0.7071067812
-0.5934444334 2.214764777 -0.7071067812
-0.877452247 2.118357115 -0.7071067812
-1.146446609 1.985703776 -0.7071067812
-1.395824952 1.819074494 -0.7071067812
-1.621320344 1.621320344 -0.7071067812
-1.819074494 1.395824952 -0.7071067812
-1.985703776 1.146446609 -0.7071067812
-2.118357115 0.877452247 -0.7071067812
-2.214764777 0.5934444334 -0.7071067812
-2.273277199 0.299282621 -0.7071067812
-2.292893219 2.807984341e-16 -0.7071067812

-2.391238571 -2.928422662e-16 -0.7933533403
-2.370781194 -0.3121192654 -0.7933533403
-2.309759093 -0.6188980836 -0.7933533403
-2.209216373 -0.915087384 -0.7933533403
-2.070873349 -1.195619285 -0.7933533403
-1.897097108 -1.45569381 -0.7933533403
-1.690861009 -1.690861009 -0.7933533403
-1.45569381 -1.897097108 -0.7933533403
-1.195619285 -2.070873349 -0.7933533403
-0.915087384 -2.209216373 -0.7933533403
-0.6188980836 -2.309759093 -0.7933533403
-0.3121192654 -2.370781194 -0.7933533403
1.464211331e-16 -2.391238571 -0.7933533403
0.3121192654 -2.370781194 -0.7933533403
0.6188980836 -2.309759093 -0.7933533403
0.915087384 -2.209216373 -0.7933533403
1.195619285 -2.070873349 -0.7933533403
1.45569381 -1.897097108 -0.7933533403
1.690861009 -1.690861009 -0.7933533403
1.897097108 -1.45569381 -0.7933533403
2.070873349 -1.195619285 -0.7933533403
2.209216373 -0.915087384 -0.7933533403
2.309759093 -0.6188980836 -0.7933533403
2.370781194 -0.3121192654 -0.7933533403
2.391238571 0 -0.7933533403
2.370781194 0.3121192654 -0.7933533403
2.309759093 0.6188980836 -0.7933533403
2.209216373 0.915087384 -0.7933533403
2.070873349 1.195619285 -0.7933533403
1.897097108 1.45569381 -0.7933533403
1.690861009 1.690861009 -0.7933533403
1.45569381 1.897097108 -0.7933533403
1.195619285 2.070873349 -0.7933533403
0.915087384 2.209216373 -0.7933533403
0.6188980836 2.309759093 -0.7933533403
0.3121192654 2.370781194 -0.7933533403
1.464211331e-16 2.391238571 -0.7933533403
-0.3121192654 2.370781194 -0.7933533403
-0.6188980836 2.309759093 -0.7933533403
-0.915087384 2.209216373 -0.7933533403
-1.195619285 2.070873349 -0.7933533403
-1.45569381 1.897097108 -0.7933533403
-1.690861009 1.690861009 -0.7933533403
-1.897097108 1.45569381 -0.7933533403
-2.070873349 1.195619285 -0.7933533403
-2.209216373 0.915087384 -0.7933533403
-2.309759093 0.6188980836 -0.7933533403
-2.370781194 0.3121192654 -0.7933533403
-2.391238571 2.928422662e-16 -0.7933533403

-2.5 -3.061616998e-16 -0.8660254038
-2.478612153 -0.3263154806 -0.8660254038
-2.414814566 -0.6470476128 -0.8660254038
-2.309698831 -0.9567085809 -0.8660254038
-2.165063509 -1.25 -0.8660254038
-1.983383351 -1.521903573 -0.8660254038
-1.767766953 -1.767766953 -0.8660254038
-1.521903573 -1.983383351 -0.8660254038
-1.25 -2.165063509 -0.8660254038
-0.9567085809 -2.309698831 -0.8660254038
-0.6470476128 -2.414814566 -0.8660254038
-0.3263154806 -2.478612153 -0.8660254038
1.530808499e-16 -2.5 -0.8660254038
0.3263154806 -2.478612153 -0.8660254038
0.6470476128 -2.414814566 -0.8660254038
0.9567085809 -2.309698831 -0.8660254038
1.25 -2.165063509 -0.8660254038
1.521903573 -1.983383351 -0.8660254038
1.767766953 -1.767766953 -0.8660254038
1.983383351 -1.521903573 -0.8660254038
2.165063509 -1.25 -0.8660254038
2.309698831 -0.9567085809 -0.8660254038
2.414814566 -0.6470476128 -0.8660254038
2.478612153 -0.3263154806 -0.8660254038
2.5 0 -0.8660254038
2.478612153 0.3263154806 -0.8660254038
2.414814566 0.6470476128 -0.8660254038
2.309698831 0.9567085809 -0.8660254038
2.165063509 1.25 -0.8660254038
1.983383351 1.521903573 -0.8660254038
1.767766953 1.767766953 -0.8660254038
1.521903573 1.983383351 -0.8660254038
1.25 2.165063509 -0.8660254038
0.9567085809 2.309698831 -0.8660254038
0.6470476128 2.414814566 -0.8660254038
0.3263154806 2.478612153 -0.8660254038
1.530808499e-16 2.5 -0.8660254038
-0.3263154806 2.478612153 -0.8660254038
-0.6470476128 2.414814566 -0.8660254038
-0.9567085809 2.309698831 -0.8660254038
-1.25 2.165063509 -0.8660254038
-1.521903573 1.983383351 -0.8660254038
-1.767766953 1.767766953 -0.8660254038
-1.983383351 1.521903573 -0.8660254038
-2.165063509 1.25 -0.8660254038
-2.309698831 0.9567085809 -0.8660254038
-2.414814566 0.6470476128 -0.8660254038
-2.478612153 0.3263154806 -0.8660254038
-2.5 3.061616998e-16 -0.8660254038

-2.617316568 -3.205288357e-16 -0.9238795325
-2.594925062 -0.3416283654 -0.9238795325
-2.528133668 -0.6774113748 -0.9238795325
-2.418085207 -1.001603688 -0.9238795325
-2.266662637 -1.308658284 -0.9238795325
-2.076456842 -1.593321374 -0.9238795325
-1.850722293 -1.850722293 -0.9238795325
-1.593321374 -2.076456842 -0.9238795325
-1.308658284 -2.266662637 -0.9238795325
-1.001603688 -2.418085207 -0.9238795325
-0.6774113748 -2.528133668 -0.9238795325
-0.3416283654 -2.594925062 -0.9238795325
1.602644178e-16 -2.617316568 -0.9238795325
0.3416283654 -2.594925062 -0.9238795325
0.6774113748 -2.528133668 -0.9238795325
1.001603688 -2.418085207 -0.9238795325
1.308658284 -2.266662637 -0.9238795325
1.593321374 -2.076456842 -0.9238795325
1.850722293 -1.850722293 -0.9238795325
2.076456842 -1.593321374 -0.9238795325
2.266662637 -1.308658284 -0.9238795325
2.418085207 -1.001603688 -0.9238795325
2.528133668 -0.6774113748 -0.9238795325
2.594925062 -0.3416283654 -0.9238795325
2.617316568 0 -0.9238795325
2.594925062 0.3416283654 -0.9238795325
2.528133668 0.6774113748 -0.9238795325
2.418085207 1.001603688 -0.9238795325
2.266662637 1.308658284 -0.9238795325
2.076456842 1.593321374 -0.9238795325
1.850722293 1.850722293 -0.9238795325
1.593321374 2.076456842 -0.9238795325
1.308658284 2.266662637 -0.9238795325
1.001603688 2.418085207 -0.9238795325
0.6774113748 2.528133668 -0.9238795325
0.3416283654 2.594925062 -0.9238795325
1.602644178e-16 2.617316568 -0.9238795325
-0.3416283654 2.594925062 -0.9238795325
-0.6774113748 2.528133668 -0.9238795325
-1.001603688 2.418085207 -0.9238795325
-1.308658284 2.266662637 -0.9238795325
-1.593321374 2.076456842 -0.9238795325
-1.850722293 1.850722293 -0.9238795325
-2.076456842 1.593321374 -0.9238795325
-2.266662637 1.308658284 -0.9238795325
-2.418085207 1.001603688 -0.9238795325
-2.528133668 0.6774113748 -0.9238795325
-2.594925062 0.3416283654 -0.9238795325
-2.617316568 3.205288357e-16 -0.9238795325

-2.741180955 -3.356978482e-16 -0.9659258263
-2.717729772 -0.3577959122 -0.9659258263
-2.647777479 -0.7094698372 -0.9659258263
-2.532520979 -1.049004537 -0.9659258263
-2.373932343 -1.370590477 -0.9659258263
-2.174725067 -1.668725235 -0.9659258263
-1.938307642 -1.938307642 -0.9659258263
-1.668725235 -2.174725067 -0.9659258263
-1.370590477 -2.373932343 -0.9659258263
-1.049004537 -2.532520979 -0.9659258263
-0.7094698372 -2.647777479 -0.9659258263
-0.3577959122 -2.717729772 -0.9659258263
1.678489241e-16 -2.741180955 -0.9659258263
0.3577959122 -2.717729772 -0.9659258263
0.7094698372 -2.647777479 -0.9659258263
1.049004537 -2.532520979 -0.9659258263
1.370590477 -2.373932343 -0.9659258263
1.668725235 -2.174725067 -0.9659258263
1.938307642 -1.938307642 -0.9659258263
2.174725067 -1.668725235 -0.9659258263
2.373932343 -1.370590477 -0.9659258263
2.532520979 -1.049004537 -0.9659258263
2.647777479 -0.7094698372 -0.9659258263
2.717729772 -0.3577959122 -0.9659258263
2.741180955 0 -0.9659258263
2.717729772 0.3577959122 -0.9659258263
2.647777479 0.7094698372 -0.9659258263
2.532520979 1.049004537 -0.9659258263
2.373932343 1.370590477 -0.9659258263
2.174725067 1.668725235 -0.9659258263
1.938307642 1.938307642 -0.9659258263
1.668725235 2.174725067 -0.9659258263
1.370590477 2.373932343 -0.9659258263
1.049004537 2.532520979 -0.9659258263
0.7094698372 2.647777479 -0.9659258263
0.3577959122 2.717729772 -0.9659258263
1.678489241e-16 2.741180955 -0.9659258263
-0.3577959122 2.717729772 -0.9659258263
-0.7094698372 2.647777479 -0.9659258263
-1.049004537 2.532520979 -0.9659258263
-1.370590477 2.373932343 -0.9659258263
-1.668725235 2.174725067 -0.9659258263
-1.938307642 1.938307642 -0.9659258263
-2.174725067 1.668725235 -0.9659258263
-2.373932343 1.370590477 -0.9659258263
-2.532520979 1.049004537 -0.9659258263
-2.647777479 0.7094698372 -0.9659258263
-2.717729772 0.3577959122 -0.9659258263
-2.741180955 3.356978482e-16 -0.9659258263

-2.869473808 -3.514091914e-16 -0.9914448614
-2.844925062 -0.3745414898 -0.9914448614
-2.771698859 -0.7426744709 -0.9914448614
-2.65104812 -1.098100086 -0.9914448614
-2.485037213 -1.434736904 -0.9914448614
-2.27650663 -1.746824976 -0.9914448614
-2.029024388 -2.029024388 -0.9914448614
-1.746824976 -2.27650663 -0.9914448614
-1.434736904 -2.485037213 -0.9914448614
-1.098100086 -2.65104812 -0.9914448614
-0.7426744709 -2.771698859 -0.9914448614
-0.3745414898 -2.844925062 -0.9914448614
1.757045957e-16 -2.869473808 -0.9914448614
0.3745414898 -2.844925062 -0.9914448614
0.7426744709 -2.771698859 -0.9914448614
1.098100086 -2.65104812 -0.9914448614
1.434736904 -2.485037213 -0.9914448614
1.746824976 -2.27650663 -0.9914448614
2.029024388 -2.029024388 -0.9914448614
2.27650663 -1.746824976 -0.9914448614
2.485037213 -1.434736904 -0.9914448614
2.65104812 -1.098100086 -0.9914448614
2.771698859 -0.7426744709 -0.9914448614
2.844925062 -0.3745414898 -0.9914448614
2.869473808 0 -0.9914448614
2.844925062 0.3745414898 -0.9914448614
2.771698859 0.7426744709 -0.9914448614
2.65104812 1.098100086 -0.9914448614
2.485037213 1.434736904 -0.9914448614
2.27650663 1.746824976 -0.9914448614
2.029024388 2.029024388 -0.9914448614
1.746824976 2.27650663 -0.9914448614
1.434736904 2.485037213 -0.9914448614
1.098100086 2.65104812 -0.9914448614
0.7426744709 2.771698859 -0.9914448614
0.3745414898 2.844925062 -0.9914448614
1.757045957e-16 2.869473808 -0.9914448614
-0.3745414898 2.844925062 -0.9914448614
-0.7426744709 2.771698859 -0.9914448614
-1.098100086 2.65104812 -0.9914448614
-1.434736904 2.485037213 -0.9914448614
-1.746824976 2.27650663 -0.9914448614
-2.029024388 2.029024388 -0.9914448614
-2.27650663 1.746824976 -0.9914448614
-2.485037213 1.434736904 -0.9914448614
-2.65104812 1.098100086 -0.9914448614
-2.771698859 0.7426744709 -0.9914448614
-2.844925062 0.3745414898 -0.9914448614
-2.869473808 3.514091914e-16 -0.9914448614

-3 -3.673940397e-16 -1
-2.974334584 -0.3915785767 -1
-2.897777479 -0.7764571353 -1
-2.771638598 -1.148050297 -1
-2.598076211 -1.5 -1
-2.380060021 -1.826284287 -1
-2.121320344 -2.121320344 -1
-1.826284287 -2.380060021 -1
-1.5 -2.598076211 -1
-1.148050297 -2.771638598 -1
-0.7764571353 -2.897777479 -1
-0.3915785767 -2.974334584 -1
1.836970199e-16 -3 -1
0.3915785767 -2.974334584 -1
0.7764571353 -2.897777479 -1
1.148050297 -2.771638598 -1
1.5 -2.598076211 -1
1.826284287 -2.380060021 -1
2.121320344 -2.121320344 -1
2.380060021 -1.826284287 -1
2.598076211 -1.5 -1
2.771638598 -1.148050297 -1
2.897777479 -0.7764571353 -1
2.974334584 -0.3915785767 -1
3 0 -1
2.974334584 0.3915785767 -1
2.897777479 0.7764571353 -1
2.771638598 1.148050297 -1
2.598076211 1.5 -1
2.380060021 1.826284287 -1
2.121320344 2.121320344 -1
1.826284287 2.380060021 -1
1.5 2.598076211 -1
1.148050297 2.771638598 -1
0.7764571353 2.897777479 -1
0.3915785767 2.974334584 -1
1.836970199e-16 3 -1
-0.3915785767 2.974334584 -1
-0.7764571353 2.897777479 -1
-1.148050297 2.771638598 -1
-1.5 2.598076211 -1
-1.826284287 2.380060021 -1
-2.121320344 2.121320344 -1
-2.380060021 1.826284287 -1
-2.598076211 1.5 -1
-2.771638598 1.148050297 -1
-2.897777479 0.7764571353 -1
-2.974334584 0.3915785767 -1
-3 3.673940397e-16 -1

-3.130526192 -3.833788881e-16 -0.9914448614
-3.103744107 -0.4086156635 -0.9914448614
-3.023856099 -0.8102397997 -0.9914448614
-2.892229075 -1.198000508 -0.9914448614
-2.71111521 -1.565263096 -0.9914448614
-2.483613411 -1.905743598 -0.9914448614
-2.213616299 -2.213616299 -0.9914448614
-1.905743598 -2.483613411 -0.9914448614
-1.565263096 -2.71111521 -0.9914448614
-1.198000508 -2.892229075 -0.9914448614
-0.8102397997 -3.023856099 -0.9914448614
-0.4086156635 -3.103744107 -0.9914448614
1.91689444e-16 -3.130526192 -0.9914448614
0.4086156635 -3.103744107 -0.9914448614
0.8102397997 -3.023856099 -0.9914448614
1.198000508 -2.892229075 -0.9914448614
1.565263096 -2.71111521 -0.9914448614
1.905743598 -2.483613411 -0.9914448614
2.213616299 -2.213616299 -0.9914448614
2.483613411 -1.905743598 -0.9914448614
2.71111521 -1.565263096 -0.9914448614
2.892229075 -1.198000508 -0.9914448614
3.023856099 -0.8102397997 -0.9914448614
3.103744107 -0.4086156635 -0.9914448614
3.130526192 0 -0.9914448614
3.103744107 0.4086156635 -0.9914448614
3.023856099 0.8102397997 -0.9914448614
2.892229075 1.198000508 -0.9914448614
2.71111521 1.565263096 -0.9914448614
2.483613411 1.905743598 -0.9914448614
2.213616299 2.213616299 -0.9914448614
1.905743598 2.483613411 -0.9914448614
1.565263096 2.71111521 -0.9914448614
1.198000508 2.892229075 -0.9914448614
0.8102397997 3.023856099 -0.9914448614
0.4086156635 3.103744107 -0.9914448614
1.91689444e-16 3.130526192 -0.9914448614
-0.4086156635 3.103744107 -0.9914448614
-0.8102397997 3.023856099 -0.9914448614
-1.198000508 2.892229075 -0.9914448614
-1.565263096 2.71111521 -0.9914448614
-1.905743598 2.483613411 -0.9914448614
-2.213616299 2.213616299 -0.9914448614
-2.483613411 1.905743598 -0.9914448614
-2.71111521 1.565263096 -0.9914448614
-2.892229075 1.198000508 -0.9914448614
-3.023856099 0.8102397997 -0.9914448614
-3.103744107 0.4086156635 -0.9914448614
-3.130526192 3.833788881e-16 -0.9914448614

-3.258819045 -3.990902313e-16 -0.9659258263
-3.230939396 -0.4253612411 -0.9659258263
-3.147777479 -0.8434444334 -0.9659258263
-3.010756216 -1.247096058 -0.9659258263
-2.822220079 -1.629409523 -0.9659258263
-2.585394975 -1.983843339 -0.9659258263
-2.304333045 -2.304333045 -0.9659258263
-1.983843339 -2.585394975 -0.9659258263
-1.629409523 -2.822220079 -0.9659258263
-1.247096058 -3.010756216 -0.9659258263
-0.8434444334 -3.147777479 -0.9659258263
-0.4253612411 -3.230939396 -0.9659258263
1.995451156e-16 -3.258819045 -0.9659258263
0.4253612411 -3.230939396 -0.9659258263
0.8434444334 -3.147777479 -0.9659258263
1.247096058 -3.010756216 -0.9659258263
1.629409523 -2.822220079 -0.9659258263
1.983843339 -2.585394975 -0.9659258263
2.304333045 -2.304333045 -0.9659258263
2.585394975 -1.983843339 -0.9659258263
2.822220079 -1.629409523 -0.9659258263
3.010756216 -1.247096058 -0.9659258263
3.147777479 -0.8434444334 -0.9659258263
3.230939396 -0.4253612411 -0.9659258263
3.258819045 0 -0.9659258263
3.230939396 0.4253612411 -0.9659258263
3.147777479 0.8434444334 -0.9659258263
3.010756216 1.247096058 -0.9659258263
2.822220079 1.629409523 -0.9659258263
2.585394975 1.983843339 -0.9659258263
2.304333045 2.304333045 -0.9659258263
1.983843339 2.585394975 -0.9659258263
1.629409523 2.822220079 -0.9659258263
1.247096058 3.010756216 -0.9659258263
0.8434444334 3.147777479 -0.9659258263
0.4253612411 3.230939396 -0.9659258263
1.995451156e-16 3.258819045 -0.9659258263
-0.4253612411 3.230939396 -0.9659258263
-0.8434444334 3.147777479 -0.9659258263
-1.247096058 3.010756216 -0.9659258263
-1.629409523 2.822220079 -0.9659258263
-1.983843339 2.585394975 -0.9659258263
-2.304333045 2.304333045 -0.9659258263
-2.585394975 1.983843339 -0.9659258263
-2.822220079 1.629409523 -0.9659258263
-3.010756216 1.247096058 -0.9659258263
-3.147777479 0.8434444334 -0.9659258263
-3.230939396 0.4253612411 -0.9659258263
-3.258819045 3.990902313e-16 -0.9659258263

-3.382683432 -4.142592438e-16 -0.9238795325
-3.353744107 -0.4415287879 -0.9238795325
-3.267421289 -0.8755028958 -0.9238795325
-3.125191988 -1.294496907 -0.9238795325
-2.929489785 -1.691341716 -0.9238795325
-2.6836632 -2.0592472 -0.9238795325
-2.391918394 -2.391918394 -0.9238795325
-2.0592472 -2.6836632 -0.9238795325
-1.691341716 -2.929489785 -0.9238795325
-1.294496907 -3.125191988 -0.9238795325
-0.8755028958 -3.267421289 -0.9238795325
-0.4415287879 -3.353744107 -0.9238795325
2.071296219e-16 -3.382683432 -0.9238795325
0.4415287879 -3.353744107 -0.9238795325
0.8755028958 -3.267421289 -0.9238795325
1.294496907 -3.125191988 -0.9238795325
1.691341716 -2.929489785 -0.9238795325
2.0592472 -2.6836632 -0.9238795325
2.391918394 -2.391918394 -0.9238795325
2.6836632 -2.0592472 -0.9238795325
2.929489785 -1.691341716 -0.9238795325
3.125191988 -1.294496907 -0.9238795325
3.267421289 -0.8755028958 -0.9238795325
3.353744107 -0.4415287879 -0.9238795325
3.382683432 0 -0.9238795325
3.353744107 0.4415287879 -0.9238795325
3.267421289 0.8755028958 -0.9238795325
3.125191988 1.294496907 -0.9238795325
2.929489785 1.691341716 -0.9238795325
2.6836632 2.0592472 -0.9238795325
2.391918394 2.391918394 -0.9238795325
2.0592472 2.6836632 -0.9238795325
1.691341716 2.929489785 -0.9238795325
1.294496907 3.125191988 -0.9238795325
0.8755028958 3.267421289 -0.9238795325
0.4415287879 3.353744107 -0.9238795325
2.071296219e-16 3.382683432 -0.9238795325
-0.4415287879 3.353744107 -0.9238795325
-0.8755028958 3.267421289 -0.9238795325
-1.294496907 3.125191988 -0.9238795325
-1.691341716 2.929489785 -0.9238795325
-2.0592472 2.6836632 -0.9238795325
-2.391918394 2.391918394 -0.9238795325
-2.6836632 2.0592472 -0.9238795325
-2.929489785 1.691341716 -0.9238795325
-3.125191988 1.294496907 -0.9238795325
-3.267421289 0.8755028958 -0.9238795325
-3.353744107 0.4415287879 -0.9238795325
-3.382683432 4.142592438e-16 -0.9238795325

-3.5 -4.286263797e-16 -0.8660254038
-3.470057015 -0.4568416728 -0.8660254038
-3.380740392 -0.9058666579 -0.8660254038
-3.233578364 -1.339392013 -0.8660254038
-3.031088913 -1.75 -0.8660254038
-2.776736691 -2.130665002 -0.8660254038
-2.474873734 -2.474873734 -0.8660254038
-2.130665002 -2.776736691 -0.8660254038
-1.75 -3.031088913 -0.8660254038
-1.339392013 -3.233578364 -0.8660254038
-0.9058666579 -3.380740392 -0.8660254038
-0.4568416728 -3.470057015 -0.8660254038
2.143131899e-16 -3.5 -0.8660254038
0.4568416728 -3.470057015 -0.8660254038
0.9058666579 -3.380740392 -0.8660254038
1.339392013 -3.233578364 -0.8660254038
1.75 -3.031088913 -0.8660254038
2.130665002 -2.776736691 -0.8660254038
2.474873734 -2.474873734 -0.8660254038
2.776736691 -2.130665002 -0.8660254038
3.031088913 -1.75 -0.8660254038
3.233578364 -1.339392013 -0.8660254038
3.380740392 -0.9058666579 -0.8660254038
3.470057015 -0.4568416728 -0.8660254038
3.5 0 -0.8660254038
3.470057015 0.4568416728 -0.8660254038
3.380740392 0.9058666579 -0.8660254038
3.233578364 1.339392013 -0.8660254038
3.031088913 1.75 -0.8660254038
2.776736691 2.130665002 -0.8660254038
2.474873734 2.474873734 -0.8660254038
2.130665002 2.776736691 -0.8660254038
1.75 3.031088913 -0.8660254038
1.339392013 3.233578364 -0.8660254038
0.9058666579 3.380740392 -0.8660254038
0.4568416728 3.470057015 -0.8660254038
2.143131899e-16 3.5 -0.8660254038
-0.4568416728 3.470057015 -0.8660254038
-0.9058666579 3.380740392 -0.8660254038
-1.339392013 3.233578364 -0.8660254038
-1.75 3.031088913 -0.8660254038
-2.130665002 2.776736691 -0.8660254038
-2.474873734 2.474873734 -0.8660254038
-2.776736691 2.130665002 -0.8660254038
-3.031088913 1.75 -0.8660254038
-3.233578364 1.339392013 -0.8660254038
-3.380740392 0.9058666579 -0.8660254038
-3.470057015 0.4568416728 -0.8660254038
-3.5 4.286263797e-16 -0.8660254038

-3.608761429 -4.419458133e-16 -0.7933533403
-3.577887975 -0.471037888 -0.7933533403
-3.485795865 -0.9340161871 -0.7933533403
-3.334060822 -1.38101321 -0.7933533403
-3.125279074 -1.804380715 -0.7933533403
-2.863022934 -2.196874764 -0.7933533403
-2.551779678 -2.551779678 -0.7933533403
-2.196874764 -2.863022934 -0.7933533403
-1.804380715 -3.125279074 -0.7933533403
-1.38101321 -3.334060822 -0.7933533403
-0.9340161871 -3.485795865 -0.7933533403
-0.471037888 -3.577887975 -0.7933533403
2.209729066e-16 -3.608761429 -0.7933533403
0.471037888 -3.577887975 -0.7933533403
0.9340161871 -3.485795865 -0.7933533403
1.38101321 -3.334060822 -0.7933533403
1.804380715 -3.125279074 -0.7933533403
2.196874764 -2.863022934 -0.7933533403
2.551779678 -2.551779678 -0.7933533403
2.863022934 -2.196874764 -0.7933533403
3.125279074 -1.804380715 -0.7933533403
3.334060822 -1.38101321 -0.7933533403
3.485795865 -0.9340161871 -0.7933533403
3.577887975 -0.471037888 -0.7933533403
3.608761429 0 -0.7933533403
3.577887975 0.471037888 -0.7933533403
3.485795865 0.9340161871 -0.7933533403
3.334060822 1.38101321 -0.7933533403
3.125279074 1.804380715 -0.7933533403
2.863022934 2.196874764 -0.7933533403
2.551779678 2.551779678 -0.7933533403
2.196874764 2.863022934 -0.7933533403
1.804380715 3.125279074 -0.7933533403
1.38101321 3.334060822 -0.7933533403
0.9340161871 3.485795865 -0.7933533403
0.471037888 3.577887975 -0.7933533403
2.209729066e-16 3.608761429 -0.7933533403
-0.471037888 3.577887975 -0.7933533403
-0.9340161871 3.485795865 -0.7933533403
-1.38101321 3.334060822 -0.7933533403
-1.804380715 3.125279074 -0.7933533403
-2.196874764 2.863022934 -0.7933533403
-2.551779678 2.551779678 -0.7933533403
-2.863022934 2.196874764 -0.7933533403
-3.125279074 1.804380715 -0.7933533403
-3.334060822 1.38101321 -0.7933533403
-3.485795865 0.9340161871 -0.7933533403
-3.577887975 0.471037888 -0.7933533403
-3.608761429 4.419458133e-16 -0.7933533403

-3.707106781 -4.539896454e-16 -0.7071067812
-3.675391969 -0.4838745323 -0.7071067812
-3.580790181 -0.9594698372 -0.7071067812
-3.42492008 -1.418648347 -0.7071067812
-3.210448647 -1.853553391 -0.7071067812
-2.941045548 -2.256743622 -0.7071067812
-2.621320344 -2.621320344 -0.7071067812
-2.256743622 -2.941045548 -0.7071067812
-1.853553391 -3.210448647 -0.7071067812
-1.418648347 -3.42492008 -0.7071067812
-0.9594698372 -3.580790181 -0.7071067812
-0.4838745323 -3.675391969 -0.7071067812
2.269948227e-16 -3.707106781 -0.7071067812
0.4838745323 -3.675391969 -0.7071067812
0.9594698372 -3.580790181 -0.7071067812
1.418648347 -3.42492008 -0.7071067812
1.853553391 -3.210448647 -0.7071067812
2.256743622 -2.941045548 -0.7071067812
2.621320344 -2.621320344 -0.7071067812
2.941045548 -2.256743622 -0.7071067812
3.210448647 -1.853553391 -0.7071067812
3.42492008 -1.418648347 -0.7071067812
3.580790181 -0.9594698372 -0.7071067812
3.675391969 -0.4838745323 -0.7071067812
3.707106781 0 -0.7071067812
3.675391969 0.4838745323 -0.7071067812
3.580790181 0.9594698372 -0.7071067812
3.42492008 1.418648347 -0.7071067812
3.210448647 1.853553391 -0.7071067812
2.941045548 2.256743622 -0.7071067812
2.621320344 2.621320344 -0.7071067812
2.256743622 2.941045548 -0.7071067812
1.853553391 3.210448647 -0.7071067812
1.418648347 3.42492008 -0.7071067812
0.9594698372 3.580790181 -0.7071067812
0.4838745323 3.675391969 -0.7071067812
2.269948227e-16 3.707106781 -0.7071067812
-0.4838745323 3.675391969 -0.7071067812
-0.9594698372 3.580790181 -0.7071067812
-1.418648347 3.42492008 -0.7071067812
-1.853553391 3.210448647 -0.7071067812
-2.256743622 2.941045548 -0.7071067812
-2.621320344 2.621320344 -0.7071067812
-2.941045548 2.256743622 -0.7071067812
-3.210448647 1.853553391 -0.7071067812
-3.42492008 1.418648347 -0.7071067812
-3.580790181 0.9594698372 -0.7071067812
-3.675391969 0.4838745323 -0.7071067812
-3.707106781 4.539896454e-16 -0.7071067812

-3.79335334 -4.645518026e-16 -0.608761429
-3.760900677 -0.4951319673 -0.608761429
-3.66409796 -0.9817920893 -0.608761429
-3.504601511 -1.451653476 -0.608761429
-3.285140358 -1.89667667 -0.608761429
-3.009469543 -2.3092472 -0.608761429
-2.68230587 -2.68230587 -0.608761429
-2.3092472 -3.009469543 -0.608761429
-1.89667667 -3.285140358 -0.608761429
-1.451653476 -3.504601511 -0.608761429
-0.9817920893 -3.66409796 -0.608761429
-0.4951319673 -3.760900677 -0.608761429
2.322759013e-16 -3.79335334 -0.608761429
0.4951319673 -3.760900677 -0.608761429
0.9817920893 -3.66409796 -0.608761429
1.451653476 -3.504601511 -0.608761429
1.89667667 -3.285140358 -0.608761429
2.3092472 -3.009469543 -0.608761429
2.68230587 -2.68230587 -0.608761429
3.009469543 -2.3092472 -0.608761429
3.285140358 -1.89667667 -0.608761429
3.504601511 -1.451653476 -0.608761429
3.66409796 -0.9817920893 -0.608761429
3.760900677 -0.4951319673 -0.608761429
3.79335334 0 -0.608761429
3.760900677 0.4951319673 -0.608761429
3.66409796 0.9817920893 -0.608761429
3.504601511 1.451653476 -0.608761429
3.285140358 1.89667667 -0.608761429
3.009469543 2.3092472 -0.608761429
2.68230587 2.68230587 -0.608761429
2.3092472 3.009469543 -0.608761429
1.89667667 3.285140358 -0.608761429
1.451653476 3.504601511 -0.608761429
0.9817920893 3.66409796 -0.608761429
0.4951319673 3.760900677 -0.608761429
2.322759013e-16 3.79335334 -0.608761429
-0.4951319673 3.760900677 -0.608761429
-0.9817920893 3.66409796 -0.608761429
-1.451653476 3.504601511 -0.608761429
-1.89667667 3.285140358 -0.608761429
-2.3092472 3.009469543 -0.608761429
-2.68230587 2.68230587 -0.608761429
-3.009469543 2.3092472 -0.608761429
-3.285140358 1.89667667 -0.608761429
-3.504601511 1.451653476 -0.608761429
-3.66409796 0.9817920893 -0.608761429
-3.760900677 0.4951319673 -0.608761429
-3.79335334 4.645518026e-16 -0.608761429

-3.866025404 -4.734515636e-16 -0.5
-3.832951021 -0.504617575 -0.5
-3.734293783 -1.000601003 -0.5
-3.571741743 -1.479463871 -0.5
-3.348076211 -1.933012702 -0.5
-3.067124168 -2.353487149 -0.5
-2.733692779 -2.733692779 -0.5
-2.353487149 -3.067124168 -0.5
-1.933012702 -3.348076211 -0.5
-1.479463871 -3.571741743 -0.5
-1.000601003 -3.734293783 -0.5
-0.504617575 -3.832951021 -0.5
2.367257818e-16 -3.866025404 -0.5
0.504617575 -3.832951021 -0.5
1.000601003 -3.734293783 -0.5
1.479463871 -3.571741743 -0.5
1.933012702 -3.348076211 -0.5
2.353487149 -3.067124168 -0.5
2.733692779 -2.733692779 -0.5
3.067124168 -2.353487149 -0.5
3.348076211 -1.933012702 -0.5
3.571741743 -1.479463871 -0.5
3.734293783 -1.000601003 -0.5
3.832951021 -0.504617575 -0.5
3.866025404 0 -0.5
3.832951021 0.504617575 -0.5
3.734293783 1.000601003 -0.5
3.571741743 1.479463871 -0.5
3.348076211 1.933012702 -0.5
3.067124168 2.353487149 -0.5
2.733692779 2.733692779 -0.5
2.353487149 3.067124168 -0.5
1.933012702 3.348076211 -0.5
1.479463871 3.571741743 -0.5
1.000601003 3.734293783 -0.5
0.504617575 3.832951021 -0.5
2.367257818e-16 3.866025404 -0.5
-0.504617575 3.832951021 -0.5
-1.000601003 3.734293783 -0.5
-1.479463871 3.571741743 -0.5
-1.933012702 3.348076211 -0.5
-2.353487149 3.067124168 -0.5
-2.733692779 2.733692779 -0.5
-3.067124168 2.353487149 -0.5
-3.348076211 1.933012702 -0.5
-3.571741743 1.479463871 -0.5
-3.734293783 1.000601003 -0.5
-3.832951021 0.504617575 -0.5
-3.866025404 4.734515636e-16 -0.5

-3.923879533 -4.80536651e-16 -0.3826834324
-3.890310199 -0.5121690541 -0.3826834324
-3.79017658 -1.015574754 -0.3826834324
-3.625191988 -1.501603688 -0.3826834324
-3.398179357 -1.961939766 -0.3826834324
-3.113022934 -2.388706511 -0.3826834324
-2.774601826 -2.774601826 -0.3826834324
-2.388706511 -3.113022934 -0.3826834324
-1.961939766 -3.398179357 -0.3826834324
-1.501603688 -3.625191988 -0.3826834324
-1.015574754 -3.79017658 -0.3826834324
-0.5121690541 -3.890310199 -0.3826834324
2.402683255e-16 -3.923879533 -0.3826834324
0.5121690541 -3.890310199 -0.3826834324
1.015574754 -3.79017658 -0.3826834324
1.501603688 -3.625191988 -0.3826834324
1.961939766 -3.398179357 -0.3826834324
2.388706511 -3.113022934 -0.3826834324
2.774601826 -2.774601826 -0.3826834324
3.113022934 -2.388706511 -0.3826834324
3.398179357 -1.961939766 -0.3826834324
3.625191988 -1.501603688 -0.3826834324
3.79017658 -1.015574754 -0.3826834324
3.890310199 -0.5121690541 -0.3826834324
3.923879533 0 -0.3826834324
3.890310199 0.5121690541 -0.3826834324
3.79017658 1.015574754 -0.3826834324
3.625191988 1.501603688 -0.3826834324
3.398179357 1.961939766 -0.3826834324
3.113022934 2.388706511 -0.3826834324
2.774601826 2.774601826 -0.3826834324
2.388706511 3.113022934 -0.3826834324
1.961939766 3.398179357 -0.3826834324
1.501603688 3.625191988 -0.3826834324
1.015574754 3.79017658 -0.3826834324
0.5121690541 3.890310199 -0.3826834324
2.402683255e-16 3.923879533 -0.3826834324
-0.5121690541 3.890310199 -0.3826834324
-1.015574754 3.79017658 -0.3826834324
-1.501603688 3.625191988 -0.3826834324
-1.961939766 3.398179357 -0.3826834324
-2.388706511 3.113022934 -0.3826834324
-2.774601826 2.774601826 -0.3826834324
-3.113022934 2.388706511 -0.3826834324
-3.398179357 1.961939766 -0.3826834324
-3.625191988 1.501603688 -0.3826834324
-3.79017658 1.015574754 -0.3826834324
-3.890310199 0.5121690541 -0.3826834324
-3.923879533 4.80536651e-16 -0.3826834324

-3.965925826 -4.856858369e-16 -0.2588190451
-3.931996781 -0.5176571967 -0.2588190451
-3.830790181 -1.026457135 -0.2588190451
-3.664037698 -1.517694108 -0.2588190451
-3.434592515 -1.982962913 -0.2588190451
-3.146380502 -2.414302673 -0.2588190451
-2.804333045 -2.804333045 -0.2588190451
-2.414302673 -3.146380502 -0.2588190451
-1.982962913 -3.434592515 -0.2588190451
-1.517694108 -3.664037698 -0.2588190451
-1.026457135 -3.830790181 -0.2588190451
-0.5176571967 -3.931996781 -0.2588190451
2.428429184e-16 -3.965925826 -0.2588190451
0.5176571967 -3.931996781 -0.2588190451
1.026457135 -3.830790181 -0.2588190451
1.517694108 -3.664037698 -0.2588190451
1.982962913 -3.434592515 -0.2588190451
2.414302673 -3.146380502 -0.2588190451
2.804333045 -2.804333045 -0.2588190451
3.146380502 -2.414302673 -0.2588190451
3.434592515 -1.982962913 -0.2588190451
3.664037698 -1.517694108 -0.2588190451
3.830790181 -1.026457135 -0.2588190451
3.931996781 -0.5176571967 -0.2588190451
3.965925826 0 -0.2588190451
3.931996781 0.5176571967 -0.2588190451
3.830790181 1.026457135 -0.2588190451
3.664037698 1.517694108 -0.2588190451
3.434592515 1.982962913 -0.2588190451
3.146380502 2.414302673 -0.2588190451
2.804333045 2.804333045 -0.2588190451
2.414302673 3.146380502 -0.2588190451
1.982962913 3.434592515 -0.2588190451
1.517694108 3.664037698 -0.2588190451
1.026457135 3.830790181 -0.2588190451
0.5176571967 3.931996781 -0.2588190451
2.428429184e-16 3.965925826 -0.2588190451
-0.5176571967 3.931996781 -0.2588190451
-1.026457135 3.830790181 -0.2588190451
-1.517694108 3.664037698 -0.2588190451
-1.982962913 3.434592515 -0.2588190451
-2.414302673 3.146380502 -0.2588190451
-2.804333045 2.804333045 -0.2588190451
-3.146380502 2.414302673 -0.2588190451
-3.434592515 1.982962913 -0.2588190451
-3.664037698 1.517694108 -0.2588190451
-3.830790181 1.026457135 -0.2588190451
-3.931996781 0.5176571967 -0.2588190451
-3.965925826 4.856858369e-16 -0.2588190451

-3.991444861 -4.888110173e-16 -0.1305261922
-3.957297497 -0.5209880992 -0.1305261922
-3.855439676 -1.033061948 -0.1305261922
-3.687614213 -1.52745982 -0.1305261922
-3.456692648 -1.995722431 -0.1305261922
-3.166626113 -2.429837678 -0.1305261922
-2.822377728 -2.822377728 -0.1305261922
-2.429837678 -3.166626113 -0.1305261922
-1.995722431 -3.456692648 -0.1305261922
-1.52745982 -3.687614213 -0.1305261922
-1.033061948 -3.855439676 -0.1305261922
-0.5209880992 -3.957297497 -0.1305261922
2.444055087e-16 -3.991444861 -0.1305261922
0.5209880992 -3.957297497 -0.1305261922
1.033061948 -3.855439676 -0.1305261922
1.52745982 -3.687614213 -0.1305261922
1.995722431 -3.456692648 -0.1305261922
2.429837678 -3.166626113 -0.1305261922
2.822377728 -2.822377728 -0.1305261922
3.166626113 -2.429837678 -0.1305261922
3.456692648 -1.995722431 -0.1305261922
3.687614213 -1.52745982 -0.1305261922
3.855439676 -1.033061948 -0.1305261922
3.957297497 -0.5209880992 -0.1305261922
3.991444861 0 -0.1305261922
3.957297497 0.5209880992 -0.1305261922
3.855439676 1.033061948 -0.1305261922
3.687614213 1.52745982 -0.1305261922
3.456692648 1.995722431 -0.1305261922
3.166626113 2.429837678 -0.1305261922
2.822377728 2.822377728 -0.1305261922
2.429837678 3.166626113 -0.1305261922
1.995722431 3.456692648 -0.1305261922
1.52745982 3.687614213 -0.1305261922
1.033061948 3.855439676 -0.1305261922
0.5209880992 3.957297497 -0.1305261922
2.444055087e-16 3.991444861 -0.1305261922
-0.5209880992 3.957297497 -0.1305261922
-1.033061948 3.855439676 -0.1305261922
-1.52745982 3.687614213 -0.1305261922
-1.995722431 3.456692648 -0.1305261922
-2.429837678 3.166626113 -0.1305261922
-2.822377728 2.822377728 -0.1305261922
-3.166626113 2.429837678 -0.1305261922
-3.456692648 1.995722431 -0.1305261922
-3.687614213 1.52745982 -0.1305261922
-3.855439676 1.033061948 -0.1305261922
-3.957297497 0.5209880992 -0.1305261922
-3.991444861 4.888110173e-16 -0.1305261922

-4 -4.898587197e-16 0
-3.965779445 -0.5221047689 0
-3.863703305 -1.03527618 0
-3.69551813 -1.530733729 0
-3.464101615 -2 0
-3.173413361 -2.435045716 0
-2.828427125 -2.828427125 0
-2.435045716 -3.173413361 0
-2 -3.464101615 0
-1.530733729 -3.69551813 0
-1.03527618 -3.863703305 0
-0.5221047689 -3.965779445 0
2.449293598e-16 -4 0
0.5221047689 -3.965779445 0
1.03527618 -3.863703305 0
1.530733729 -3.69551813 0
2 -3.464101615 0
2.435045716 -3.173413361 0
2.828427125 -2.828427125 0
3.173413361 -2.435045716 0
3.464101615 -2 0
3.69551813 -1.530733729 0
3.863703305 -1.03527618 0
3.965779445 -0.5221047689 0
4 0 0
3.965779445 0.5221047689 0
3.863703305 1.03527618 0
3.69551813 1.530733729 0
3.464101615 2 0
3.173413361 2.435045716 0
2.828427125 2.828427125 0
2.435045716 3.173413361 0
2 3.464101615 0
1.530733729 3.69551813 0
1.03527618 3.863703305 0
0.5221047689 3.965779445 0
2.449293598e-16 4 0
-0.5221047689 3.965779445 0
-1.03527618 3.863703305 0
-1.530733729 3.69551813 0
-2 3.464101615 0
-2.435045716 3.173413361 0
-2.828427125 2.828427125 0
-3.173413361 2.435045716 0
-3.464101615 2 0
-3.69551813 1.530733729 0
-3.863703305 1.03527618 0
-3.965779445 0.5221047689 0
-4 4.898587197e-16 0

-3.991444861 -4.888110173e-16 0.1305261922
-3.957297497 -0.5209880992 0.1305261922
-3.855439676 -1.033061948 0.1305261922
-3.687614213 -1.52745982 0.1305261922
-3.456692648 -1.995722431 0.1305261922
-3.166626113 -2.429837678 0.1305261922
-2.822377728 -2.822377728 0.1305261922
-2.429837678 -3.166626113 0.1305261922
-1.995722431 -3.456692648 0.1305261922
-1.52745982 -3.687614213 0.1305261922
-1.033061948 -3.855439676 0.1305261922
-0.5209880992 -3.957297497 0.1305261922
2.444055087e-16 -3.991444861 0.1305261922
0.5209880992 -3.957297497 0.1305261922
1.033061948 -3.855439676 0.1305261922
1.52745982 -3.687614213 0.1305261922
1.995722431 -3.456692648 0.1305261922
2.429837678 -3.166626113 0.1305261922
2.822377728 -2.822377728 0.1305261922
3.166626113 -2.429837678 0.1305261922
3.456692648 -1.995722431 0.1305261922
3.687614213 -1.52745982 0.1305261922
3.855439676 -1.033061948 0.1305261922
3.957297497 -0.5209880992 0.1305261922
3.991444861 0 0.1305261922
3.957297497 0.5209880992 0.1305261922
3.855439676 1.033061948 0.1305261922
3.687614213 1.52745982 0.1305261922
3.456692648 1.995722431 0.1305261922
3.166626113 2.429837678 0.1305261922
2.822377728 2.822377728 0.1305261922
2.429837678 3.166626113 0.1305261922
1.995722431 3.456692648 0.1305261922
1.52745982 3.687614213 0.1305261922
1.033061948 3.855439676 0.1305261922
0.5209880992 3.957297497 0.1305261922
2.444055087e-16 3.991444861 0.1305261922
-0.5209880992 3.957297497 0.1305261922
-1.033061948 3.855439676 0.1305261922
-1.52745982 3.687614213 0.1305261922
-1.995722431 3.456692648 0.1305261922
-2.429837678 3.166626113 0.1305261922
-2.822377728 2.822377728 0.1305261922
-3.166626113 2.429837678 0.1305261922
-3.456692648 1.995722431 0.1305261922
-3.687614213 1.52745982 0.1305261922
-3.855439676 1.033061948 0.1305261922
-3.957297497 0.5209880992 0.1305261922
-3.991444861 4.888110173e-16 0.1305261922

-3.965925826 -4.856858369e-16 0.2588190451
-3.931996781 -0.5176571967 0.2588190451
-3.830790181 -1.026457135 0.2588190451
-3.664037698 -1.517694108 0.2588190451
-3.434592515 -1.982962913 0.2588190451
-3.146380502 -2.414302673 0.2588190451
-2.804333045 -2.804333045 0.2588190451
-2.414302673 -3.146380502 0.2588190451
-1.982962913 -3.434592515 0.2588190451
-1.517694108 -3.664037698 0.2588190451
-1.026457135 -3.830790181 0.2588190451
-0.5176571967 -3.931996781 0.2588190451
2.428429184e-16 -3.965925826 0.2588190451
0.5176571967 -3.931996781 0.2588190451
1.026457135 -3.830790181 0.2588190451
1.517694108 -3.664037698 0.2588190451
1.982962913 -3.434592515 0.2588190451
2.414302673 -3.146380502 0.2588190451
2.804333045 -2.804333045 0.2588190451
3.146380502 -2.414302673 0.2588190451
3.434592515 -1.982962913 0.2588190451
3.664037698 -1.517694108 0.2588190451
3.830790181 -1.026457135 0.2588190451
3.931996781 -0.5176571967 0.2588190451
3.965925826 0 0.2588190451
3.931996781 0.5176571967 0.2588190451
3.830790181 1.026457135 0.2588190451
3.664037698 1.517694108 0.2588190451
3.434592515 1.982962913 0.2588190451
3.146380502 2.414302673 0.2588190451
2.804333045 2.804333045 0.2588190451
2.414302673 3.146380502 0.2588190451
1.982962913 3.434592515 0.2588190451
1.517694108 3.664037698 0.2588190451
1.026457135 3.830790181 0.2588190451
0.5176571967 3.931996781 0.2588190451
2.428429184e-16 3.965925826 0.2588190451
-0.5176571967 3.931996781 0.2588190451
-1.026457135 3.830790181 0.2588190451
-1.517694108 3.664037698 0.2588190451
-1.982962913 3.434592515 0.2588190451
-2.414302673 3.146380502 0.2588190451
-2.804333045 2.804333045 0.2588190451
-3.146380502 2.414302673 0.2588190451
-3.434592515 1.982962913 0.2588190451
-3.664037698 1.517694108 0.2588190451
-3.830790181 1.026457135 0.2588190451
-3.931996781 0.5176571967 0.2588190451
-3.965925826 4.856858369e-16 0.2588190451

-3.923879533 -4.80536651e-16 0.3826834324
-3.890310199 -0.5121690541 0.3826834324
-3.79017658 -1.015574754 0.3826834324
-3.625191988 -1.501603688 0.3826834324
-3.398179357 -1.961939766 0.3826834324
-3.113022934 -2.388706511 0.3826834324
-2.774601826 -2.774601826 0.3826834324
-2.388706511 -3.113022934 0.3826834324
-1.961939766 -3.398179357 0.3826834324
-1.501603688 -3.625191988 0.3826834324
-1.015574754 -3.79017658 0.3826834324
-0.5121690541 -3.890310199 0.3826834324
2.402683255e-16 -3.923879533 0.3826834324
0.5121690541 -3.890310199 0.3826834324
1.015574754 -3.79017658 0.3826834324
1.501603688 -3.625191988 0.3826834324
1.961939766 -3.398179357 0.3826834324
2.388706511 -3.113022934 0.3826834324
2.774601826 -2.774601826 0.3826834324
3.113022934 -2.388706511 0.3826834324
3.398179357 -1.961939766 0.3826834324
3.625191988 -1.501603688 0.3826834324
3.79017658 -1.015574754 0.3826834324
3.890310199 -0.5121690541 0.3826834324
3.923879533 0 0.3826834324
3.890310199 0.5121690541 0.3826834324
3.79017658 1.015574754 0.3826834324
3.625191988 1.501603688 0.3826834324
3.398179357 1.961939766 0.3826834324
3.113022934 2.388706511 0.3826834324
2.774601826 2.774601826 0.3826834324
2.388706511 3.113022934 0.3826834324
1.961939766 3.398179357 0.3826834324
1.501603688 3.625191988 0.3826834324
1.015574754 3.79017658 0.3826834324
0.5121690541 3.890310199 0.3826834324
2.402683255e-16 3.923879533 0.3826834324
-0.5121690541 3.890310199 0.3826834324
-1.015574754 3.79017658 0.3826834324
-1.501603688 3.625191988 0.3826834324
-1.961939766 3.398179357 0.3826834324
-2.388706511 3.113022934 0.3826834324
-2.774601826 2.774601826 0.3826834324
-3.113022934 2.388706511 0.3826834324
-3.398179357 1.961939766 0.3826834324
-3.625191988 1.501603688 0.3826834324
-3.79017658 1.015574754 0.3826834324
-3.890310199 0.5121690541 0.3826834324
-3.923879533 4.80536651e-16 0.3826834324

-3.866025404 -4.734515636e-16 0.5
-3.832951021 -0.504617575 0.5
-3.734293783 -1.000601003 0.5
-3.571741743 -1.479463871 0.5
-3.348076211 -1.933012702 0.5
-3.067124168 -2.353487149 0.5
-2.733692779 -2.733692779 0.5
-2.353487149 -3.067124168 0.5
-1.933012702 -3.348076211 0.5
-1.479463871 -3.571741743 0.5
-1.000601003 -3.734293783 0.5
-0.504617575 -3.832951021 0.5
2.367257818e-16 -3.866025404 0.5
0.504617575 -3.832951021 0.5
1.000601003 -3.734293783 0.5
1.479463871 -3.571741743 0.5
1.933012702 -3.348076211 0.5
2.353487149 -3.067124168 0.5
2.733692779 -2.733692779 0.5
3.067124168 -2.353487149 0.5
3.348076211 -1.933012702 0.5
3.571741743 -1.479463871 0.5
3.734293783 -1.000601003 0.5
3.832951021 -0.504617575 0.5
3.866025404 0 0.5
3.832951021 0.504617575 0.5
3.734293783 1.000601003 0.5
3.571741743 1.479463871 0.5
3.348076211 1.933012702 0.5
3.067124168 2.353487149 0.5
2.733692779 2.733692779 0.5
2.353487149 3.067124168 0.5
1.933012702 3.348076211 0.5
1.479463871 3.571741743 0.5
1.000601003 3.734293783 0.5
0.504617575 3.832951021 0.5
2.367257818e-16 3.866025404 0.5
-0.504617575 3.832951021 0.5
-1.000601003 3.734293783 0.5
-1.479463871 3.571741743 0.5
-1.933012702 3.348076211 0.5
-2.353487149 3.067124168 0.5
-2.733692779 2.733692779 0.5
-3.067124168 2.353487149 0.5
-3.348076211 1.933012702 0.5
-3.571741743 1.479463871 0.5
-3.734293783 1.000601003 0.5
-3.832951021 0.504617575 0.5
-3.866025404 4.734515636e-16 0.5

-3.79335334 -4.645518026e-16 0.608761429
-3.760900677 -0.4951319673 0.608761429
-3.66409796 -0.9817920893 0.608761429
-3.504601511 -1.451653476 0.608761429
-3.285140358 -1.89667667 0.608761429
-3.009469543 -2.3092472 0.608761429
-2.68230587 -2.68230587 0.608761429
-2.3092472 -3.009469543 0.608761429
-1.89667667 -3.285140358 0.608761429
-1.451653476 -3.504601511 0.608761429
-0.9817920893 -3.66409796 0.608761429
-0.4951319673 -3.760900677 0.608761429
2.322759013e-16 -3.79335334 0.608761429
0.4951319673 -3.760900677 0.608761429
0.9817920893 -3.66409796 0.608761429
1.451653476 -3.504601511 0.608761429
1.89667667 -3.285140358 0.608761429
2.3092472 -3.009469543 0.608761429
2.68230587 -2.68230587 0.608761429
3.009469543 -2.3092472 0.608761429
3.285140358 -1.89667667 0.608761429
3.504601511 -1.451653476 0.608761429
3.66409796 -0.9817920893 0.608761429
3.760900677 -0.4951319673 0.608761429
3.79335334 0 0.608761429
3.760900677 0.4951319673 0.608761429
3.66409796 0.9817920893 0.608761429
3.504601511 1.451653476 0.608761429
3.285140358 1.89667667 0.608761429
3.009469543 2.3092472 0.608761429
2.68230587 2.68230587 0.608761429
2.3092472 3.009469543 0.608761429
1.89667667 3.285140358 0.608761429
1.451653476 3.504601511 0.608761429
0.9817920893 3.66409796 0.608761429
0.4951319673 3.760900677 0.608761429
2.322759013e-16 3.79335334 0.608761429
-0.4951319673 3.760900677 0.608761429
-0.9817920893 3.66409796 0.608761429
-1.451653476 3.504601511 0.608761429
-1.89667667 3.285140358 0.608761429
-2.3092472 3.009469543 0.608761429
-2.68230587 2.68230587 0.608761429
-3.009469543 2.3092472 0.608761429
-3.285140358 1.89667667 0.608761429
-3.504601511 1.451653476 0.608761429
-3.66409796 0.9817920893 0.608761429
-3.760900677 0.4951319673 0.608761429
-3.79335334 4.645518026e-16 0.608761429

-3.707106781 -4.539896454e-16 0.7071067812
-3.675391969 -0.4838745323 0.7071067812
-3.580790181 -0.9594698372 0.7071067812
-3.42492008 -1.418648347 0.7071067812
-3.210448647 -1.853553391 0.7071067812
-2.941045548 -2.256743622 0.7071067812
-2.621320344 -2.621320344 0.7071067812
-2.256743622 -2.941045548 0.7071067812
-1.853553391 -3.210448647 0.7071067812
-1.418648347 -3.42492008 0.7071067812
-0.9594698372 -3.580790181 0.7071067812
-0.4838745323 -3.675391969 0.7071067812
2.269948227e-16 -3.707106781 0.7071067812
0.4838745323 -3.675391969 0.7071067812
0.9594698372 -3.580790181 0.7071067812
1.418648347 -3.42492008 0.7071067812
1.853553391 -3.210448647 0.7071067812
2.256743622 -2.941045548 0.7071067812
2.621320344 -2.621320344 0.7071067812
2.941045548 -2.256743622 0.7071067812
3.210448647 -1.853553391 0.7071067812
3.42492008 -1.418648347 0.7071067812
3.580790181 -0.9594698372 0.7071067812
3.675391969 -0.4838745323 0.7071067812
3.707106781 0 0.7071067812
3.675391969 0.4838745323 0.7071067812
3.580790181 0.9594698372 0.7071067812
3.42492008 1.418648347 0.7071067812
3.210448647 1.853553391 0.7071067812
2.941045548 2.256743622 0.7071067812
2.621320344 2.621320344 0.7071067812
2.256743622 2.941045548 0.7071067812
1.853553391 3.210448647 0.7071067812
1.418648347 3.42492008 0.7071067812
0.9594698372 3.580790181 0.7071067812
0.4838745323 3.675391969 0.7071067812
2.269948227e-16 3.707106781 0.7071067812
-0.4838745323 3.675391969 0.7071067812
-0.9594698372 3.580790181 0.7071067812
-1.418648347 3.42492008 0.7071067812
-1.853553391 3.210448647 0.7071067812
-2.256743622 2.941045548 0.7071067812
-2.621320344 2.621320344 0.7071067812
-2.941045548 2.256743622 0.7071067812
-3.210448647 1.853553391 0.7071067812
-3.42492008 1.418648347 0.7071067812
-3.580790181 0.9594698372 0.7071067812
-3.675391969 0.4838745323 0.7071067812
-3.707106781 4.539896454e-16 0.7071067812

-3.608761429 -4.419458133e-16 0.7933533403
-3.577887975 -0.471037888 0.7933533403
-3.485795865 -0.9340161871 0.7933533403
-3.334060822 -1.38101321 0.7933533403
-3.125279074 -1.804380715 0.7933533403
-2.863022934 -2.196874764 0.7933533403
-2.551779678 -2.551779678 0.7933533403
-2.196874764 -2.863022934 0.7933533403
-1.804380715 -3.125279074 0.7933533403
-1.38101321 -3.334060822 0.7933533403
-0.9340161871 -3.485795865 0.7933533403
-0.471037888 -3.577887975 0.7933533403
2.209729066e-16 -3.608761429 0.7933533403
0.471037888 -3.577887975 0.7933533403
0.9340161871 -3.485795865 0.7933533403
1.38101321 -3.334060822 0.7933533403
1.804380715 -3.125279074 0.7933533403
2.196874764 -2.863022934 0.7933533403
2.551779678 -2.551779678 0.7933533403
2.863022934 -2.196874764 0.7933533403
3.125279074 -1.804380715 0.7933533403
3.334060822 -1.38101321 0.7933533403
3.485795865 -0.9340161871 0.7933533403
3.577887975 -0.471037888 0.7933533403
3.608761429 0 0.7933533403
3.577887975 0.471037888 0.7933533403
3.485795865 0.9340161871 0.7933533403
3.334060822 1.38101321 0.7933533403
3.125279074 1.804380715 0.7933533403
2.863022934 2.196874764 0.7933533403
2.551779678 2.551779678 0.7933533403
2.196874764 2.863022934 0.7933533403
1.804380715 3.125279074 0.7933533403
1.38101321 3.334060822 0.7933533403
0.9340161871 3.485795865 0.7933533403
0.471037888 3.577887975 0.7933533403
2.209729066e-16 3.608761429 0.7933533403
-0.471037888 3.577887975 0.7933533403
-0.9340161871 3.485795865 0.7933533403
-1.38101321 3.334060822 0.7933533403
-1.804380715 3.125279074 0.7933533403
-2.196874764 2.863022934 0.7933533403
-2.551779678 2.551779678 0.7933533403
-2.863022934 2.196874764 0.7933533403
-3.125279074 1.804380715 0.7933533403
-3.334060822 1.38101321 0.7933533403
-3.485795865 0.9340161871 0.7933533403
-3.577887975 0.471037888 0.7933533403
-3.608761429 4.419458133e-16 0.7933533403

-3.5 -4.286263797e-16 0.8660254038
-3.470057015 -0.4568416728 0.8660254038
-3.380740392 -0.9058666579 0.8660254038
-3.233578364 -1.339392013 0.8660254038
-3.031088913 -1.75 0.8660254038
-2.776736691 -2.130665002 0.8660254038
-2.474873734 -2.474873734 0.8660254038
-2.130665002 -2.776736691 0.8660254038
-1.75 -3.031088913 0.8660254038
-1.339392013 -3.233578364 0.8660254038
-0.9058666579 -3.380740392 0.8660254038
-0.4568416728 -3.470057015 0.8660254038
2.143131899e-16 -3.5 0.8660254038
0.4568416728 -3.470057015 0.8660254038
0.9058666579 -3.380740392 0.8660254038
1.339392013 -3.233578364 0.8660254038
1.75 -3.031088913 0.8660254038
2.130665002 -2.776736691 0.8660254038
2.474873734 -2.474873734 0.8660254038
2.776736691 -2.130665002 0.8660254038
3.031088913 -1.75 0.8660254038
3.233578364 -1.339392013 0.8660254038
3.380740392 -0.9058666579 0.8660254038
3.470057015 -0.4568416728 0.8660254038
3.5 0 0.8660254038
3.470057015 0.4568416728 0.8660254038
3.380740392 0.9058666579 0.8660254038
3.233578364 1.339392013 0.8660254038
3.031088913 1.75 0.8660254038
2.776736691 2.130665002 0.8660254038
2.474873734 2.474873734 0.8660254038
2.130665002 2.776736691 0.8660254038
1.75 3.031088913 0.8660254038
1.339392013 3.233578364 0.8660254038
0.9058666579 3.380740392 0.8660254038
0.4568416728 3.470057015 0.8660254038
2.143131899e-16 3.5 0.8660254038
-0.4568416728 3.470057015 0.8660254038
-0.9058666579 3.380740392 0.8660254038
-1.339392013 3.233578364 0.8660254038
-1.75 3.031088913 0.8660254038
-2.130665002 2.776736691 0.8660254038
-2.474873734 2.474873734 0.8660254038
-2.776736691 2.130665002 0.8660254038
-3.031088913 1.75 0.8660254038
-3.233578364 1.339392013 0.8660254038
-3.380740392 0.9058666579 0.8660254038
-3.470057015 0.4568416728 0.8660254038
-3.5 4.286263797e-16 0.8660254038

-3.382683432 -4.142592438e-16 0.9238795325
-3.353744107 -0.4415287879 0.9238795325
-3.267421289 -0.8755028958 0.9238795325
-3.125191988 -1.294496907 0.9238795325
-2.929489785 -1.691341716 0.9238795325
-2.6836632 -2.0592472 0.9238795325
-2.391918394 -2.391918394 0.9238795325
-2.0592472 -2.6836632 0.9238795325
-1.691341716 -2.929489785 0.9238795325
-1.294496907 -3.125191988 0.9238795325
-0.8755028958 -3.267421289 0.9238795325
-0.4415287879 -3.353744107 0.9238795325
2.071296219e-16 -3.382683432 0.9238795325
0.4415287879 -3.353744107 0.9238795325
0.8755028958 -3.267421289 0.9238795325
1.294496907 -3.125191988 0.9238795325
1.691341716 -2.929489785 0.9238795325
2.0592472 -2.6836632 0.9238795325
2.391918394 -2.391918394 0.9238795325
2.6836632 -2.0592472 0.9238795325
2.929489785 -1.691341716 0.9238795325
3.125191988 -1.294496907 0.9238795325
3.267421289 -0.8755028958 0.9238795325
3.353744107 -0.4415287879 0.9238795325
3.382683432 0 0.9238795325
3.353744107 0.4415287879 0.9238795325
3.267421289 0.8755028958 0.9238795325
3.125191988 1.294496907 0.9238795325
2.929489785 1.691341716 0.9238795325
2.6836632 2.0592472 0.9238795325
2.391918394 2.391918394 0.9238795325
2.0592472 2.6836632 0.9238795325
1.691341716 2.929489785 0.9238795325
1.294496907 3.125191988 0.9238795325
0.8755028958 3.267421289 0.9238795325
0.4415287879 3.353744107 0.9238795325
2.071296219e-16 3.382683432 0.9238795325
-0.4415287879 3.353744107 0.9238795325
-0.8755028958 3.267421289 0.9238795325
-1.294496907 3.125191988 0.9238795325
-1.691341716 2.929489785 0.9238795325
-2.0592472 2.6836632 0.9238795325
-2.391918394 2.391918394 0.9238795325
-2.6836632 2.0592472 0.9238795325
-2.929489785 1.691341716 0.9238795325
-3.125191988 1.294496907 0.9238795325
-3.267421289 0.8755028958 0.9238795325
-3.353744107 0.4415287879 0.9238795325
-3.382683432 4.142592438e-16 0.9238795325

-3.258819045 -3.990902313e-16 0.9659258263
-3.230939396 -0.4253612411 0.9659258263
-3.147777479 -0.8434444334 0.9659258263
-3.010756216 -1.247096058 0.9659258263
-2.822220079 -1.629409523 0.9659258263
-2.585394975 -1.983843339 0.9659258263
-2.304333045 -2.304333045 0.9659258263
-1.983843339 -2.585394975 0.9659258263
-1.629409523 -2.822220079 0.9659258263
-1.247096058 -3.010756216 0.9659258263
-0.8434444334 -3.147777479 0.9659258263
-0.4253612411 -3.230939396 0.9659258263
1.995451156e-16 -3.258819045 0.9659258263
0.4253612411 -3.230939396 0.9659258263
0.8434444334 -3.147777479 0.9659258263
1.247096058 -3.010756216 0.9659258263
1.629409523 -2.822220079 0.9659258263
1.983843339 -2.585394975 0.9659258263
2.304333045 -2.304333045 0.9659258263
2.585394975 -1.983843339 0.9659258263
2.822220079 -1.629409523 0.9659258263
3.010756216 -1.247096058 0.9659258263
3.147777479 -0.8434444334 0.9659258263
3.230939396 -0.4253612411 0.9659258263
3.258819045 0 0.9659258263
3.230939396 0.4253612411 0.9659258263
3.147777479 0.8434444334 0.9659258263
3.010756216 1.247096058 0.9659258263
2.822220079 1.629409523 0.9659258263
2.585394975 1.983843339 0.9659258263
2.304333045 2.304333045 0.9659258263
1.983843339 2.585394975 0.9659258263
1.629409523 2.822220079 0.9659258263
1.247096058 3.010756216 0.9659258263
0.8434444334 3.147777479 0.9659258263
0.4253612411 3.230939396 0.9659258263
1.995451156e-16 3.258819045 0.9659258263
-0.4253612411 3.230939396 0.9659258263
-0.8434444334 3.147777479 0.9659258263
-1.247096058 3.010756216 0.9659258263
-1.629409523 2.822220079 0.9659258263
-1.983843339 2.585394975 0.9659258263
-2.304333045 2.304333045 0.9659258263
-2.585394975 1.983843339 0.9659258263
-2.822220079 1.629409523 0.9659258263
-3.010756216 1.247096058 0.9659258263
-3.147777479 0.8434444334 0.9659258263
-3.230939396 0.4253612411 0.9659258263
-3.258819045 3.990902313e-16 0.9659258263

-3.130526192 -3.833788881e-16 0.9914448614
-3.103744107 -0.4086156635 0.9914448614
-3.023856099 -0.8102397997 0.9914448614
-2.892229075 -1.198000508 0.9914448614
-2.71111521 -1.565263096 0.9914448614
-2.483613411 -1.905743598 0.9914448614
-2.213616299 -2.213616299 0.9914448614
-1.905743598 -2.483613411 0.9914448614
-1.565263096 -2.71111521 0.9914448614
-1.198000508 -2.892229075 0.9914448614
-0.8102397997 -3.023856099 0.9914448614
-0.4086156635 -3.103744107 0.9914448614
1.91689444e-16 -3.130526192 0.9914448614
0.4086156635 -3.103744107 0.9914448614
0.8102397997 -3.023856099 0.9914448614
1.198000508 -2.892229075 0.9914448614
1.565263096 -2.71111521 0.9914448614
1.905743598 -2.483613411 0.9914448614
2.213616299 -2.213616299 0.9914448614
2.483613411 -1.905743598 0.9914448614
2.71111521 -1.565263096 0.9914448614
2.892229075 -1.198000508 0.9914448614
3.023856099 -0.8102397997 0.9914448614
3.103744107 -0.4086156635 0.9914448614
3.130526192 0 0.9914448614
3.103744107 0.4086156635 0.9914448614
3.023856099 0.8102397997 0.9914448614
2.892229075 1.198000508 0.9914448614
2.71111521 1.565263096 0.9914448614
2.483613411 1.905743598 0.9914448614
2.213616299 2.213616299 0.9914448614
1.905743598 2.483613411 0.9914448614
1.565263096 2.71111521 0.9914448614
1.198000508 2.892229075 0.9914448614
0.8102397997 3.023856099 0.9914448614
0.4086156635 3.103744107 0.9914448614
1.91689444e-16 3.130526192 0.9914448614
-0.4086156635 3.103744107 0.9914448614
-0.8102397997 3.023856099 0.9914448614
-1.198000508 2.892229075 0.9914448614
-1.565263096 2.71111521 0.9914448614
-1.905743598 2.483613411 0.9914448614
-2.213616299 2.213616299 0.9914448614
-2.483613411 1.905743598 0.9914448614
-2.71111521 1.565263096 0.9914448614
-2.892229075 1.198000508 0.9914448614
-3.023856099 0.8102397997 0.9914448614
-3.103744107 0.4086156635 0.9914448614
-3.130526192 3.833788881e-16 0.9914448614

-3 -3.673940397e-16 1
-2.974334584 -0.3915785767 1
-2.897777479 -0.7764571353 1
-2.771638598 -1.148050297 1
-2.598076211 -1.5 1
-2.380060021 -1.826284287 1
-2.121320344 -2.121320344 1
-1.826284287 -2.380060021 1
-1.5 -2.598076211 1
-1.148050297 -2.771638598 1
-0.7764571353 -2.897777479 1
-0.3915785767 -2.974334584 1
1.836970199e-16 -3 1
0.3915785767 -2.974334584 1
0.7764571353 -2.897777479 1
1.148050297 -2.771638598 1
1.5 -2.598076211 1
1.826284287 -2.380060021 1
2.121320344 -2.121320344 1
2.380060021 -1.826284287 1
2.598076211 -1.5 1
2.771638598 -1.148050297 1
2.897777479 -0.7764571353 1
2.974334584 -0.3915785767 1
3 0 1
2.974334584 0.3915785767 1
2.897777479 0.7764571353 1
2.771638598 1.148050297 1
2.598076211 1.5 1
2.380060021 1.826284287 1
2.121320344 2.121320344 1
1.826284287 2.380060021 1
1.5 2.598076211 1
1.148050297 2.771638598 1
0.7764571353 2.897777479 1
0.3915785767 2.974334584 1
1.836970199e-16 3 1
-0.3915785767 2.974334584 1
-0.7764571353 2.897777479 1
-1.148050297 2.771638598 1
-1.5 2.598076211 1
-1.826284287 2.380060021 1
-2.121320344 2.121320344 1
-2.380060021 1.826284287 1
-2.598076211 1.5 1
-2.771638598 1.148050297 1
-2.897777479 0.7764571353 1
-2.974334584 0.3915785767 1
-3 3.673940397e-16 1

-2.869473808 -3.514091914e-16 0.9914448614
-2.844925062 -0.3745414898 0.9914448614
-2.771698859 -0.7426744709 0.9914448614
-2.65104812 -1.098100086 0.9914448614
-2.485037213 -1.434736904 0.9914448614
-2.27650663 -1.746824976 0.9914448614
-2.029024388 -2.029024388 0.9914448614
-1.746824976 -2.27650663 0.9914448614
-1.434736904 -2.485037213 0.9914448614
-1.098100086 -2.65104812 0.9914448614
-0.7426744709 -2.771698859 0.9914448614
-0.3745414898 -2.844925062 0.9914448614
1.757045957e-16 -2.869473808 0.9914448614
0.3745414898 -2.844925062 0.9914448614
0.7426744709 -2.771698859 0.9914448614
1.098100086 -2.65104812 0.9914448614
1.434736904 -2.485037213 0.9914448614
1.746824976 -2.27650663 0.9914448614
2.029024388 -2.029024388 0.9914448614
2.27650663 -1.746824976 0.9914448614
2.485037213 -1.434736904 0.9914448614
2.65104812 -1.098100086 0.9914448614
2.771698859 -0.7426744709 0.9914448614
2.844925062 -0.3745414898 0.9914448614
2.869473808 0 0.9914448614
2.844925062 0.3745414898 0.9914448614
2.771698859 0.7426744709 0.9914448614
2.65104812 1.098100086 0.9914448614
2.485037213 1.434736904 0.9914448614
2.27650663 1.746824976 0.9914448614
2.029024388 2.029024388 0.9914448614
1.746824976 2.27650663 0.9914448614
1.434736904 2.485037213 0.9914448614
1.098100086 2.65104812 0.9914448614
0.7426744709 2.771698859 0.9914448614
0.3745414898 2.844925062 0.9914448614
1.757045957e-16 2.869473808 0.9914448614
-0.3745414898 2.844925062 0.9914448614
-0.7426744709 2.771698859 0.9914448614
-1.098100086 2.65104812 0.9914448614
-1.434736904 2.485037213 0.9914448614
-1.746824976 2.27650663 0.9914448614
-2.029024388 2.029024388 0.9914448614
-2.27650663 1.746824976 0.9914448614
-2.485037213 1.434736904 0.9914448614
-2.65104812 1.098100086 0.9914448614
-2.771698859 0.7426744709 0.9914448614
-2.844925062 0.3745414898 0.9914448614
-2.869473808 3.514091914e-16 0.9914448614

-2.741180955 -3.356978482e-16 0.9659258263
-2.717729772 -0.3577959122 0.9659258263
-2.647777479 -0.7094698372 0.9659258263
-2.532520979 -1.049004537 0.9659258263
-2.373932343 -1.370590477 0.9659258263
-2.174725067 -1.668725235 0.9659258263
-1.938307642 -1.938307642 0.9659258263
-1.668725235 -2.174725067 0.9659258263
-1.370590477 -2.373932343 0.9659258263
-1.049004537 -2.532520979 0.9659258263
-0.7094698372 -2.647777479 0.9659258263
-0.3577959122 -2.717729772 0.9659258263
1.678489241e-16 -2.741180955 0.9659258263
0.3577959122 -2.717729772 0.9659258263
0.7094698372 -2.647777479 0.9659258263
1.049004537 -2.532520979 0.9659258263
1.370590477 -2.373932343 0.9659258263
1.668725235 -2.174725067 0.9659258263
1.938307642 -1.938307642 0.9659258263
2.174725067 -1.668725235 0.9659258263
2.373932343 -1.370590477 0.9659258263
2.532520979 -1.049004537 0.9659258263
2.647777479 -0.7094698372 0.9659258263
2.717729772 -0.3577959122 0.9659258263
2.741180955 0 0.9659258263
2.717729772 0.3577959122 0.9659258263
2.647777479 0.7094698372 0.9659258263
2.532520979 1.049004537 0.9659258263
2.373932343 1.370590477 0.9659258263
2.174725067 1.668725235 0.9659258263
1.938307642 1.938307642 0.9659258263
1.668725235 2.174725067 0.9659258263
1.370590477 2.373932343 0.9659258263
1.049004537 2.532520979 0.9659258263
0.7094698372 2.647777479 0.9659258263
0.3577959122 2.717729772 0.9659258263
1.678489241e-16 2.741180955 0.9659258263
-0.3577959122 2.717729772 0.9659258263
-0.7094698372 2.647777479 0.9659258263
-1.049004537 2.532520979 0.9659258263
-1.370590477 2.373932343 0.9659258263
-1.668725235 2.174725067 0.9659258263
-1.938307642 1.938307642 0.9659258263
-2.174725067 1.668725235 0.9659258263
-2.373932343 1.370590477 0.9659258263
-2.532520979 1.049004537 0.9659258263
-2.647777479 0.7094698372 0.9659258263
-2.717729772 0.3577959122 0.9659258263
-2.741180955 3.356978482e-16 0.9659258263

-2.617316568 -3.205288357e-16 0.9238795325
-2.594925062 -0.3416283654 0.9238795325
-2.528133668 -0.6774113748 0.9238795325
-2.418085207 -1.001603688 0.9238795325
-2.266662637 -1.308658284 0.9238795325
-2.076456842 -1.593321374 0.9238795325
-1.850722293 -1.850722293 0.9238795325
-1.593321374 -2.076456842 0.9238795325
-1.308658284 -2.266662637 0.9238795325
-1.001603688 -2.418085207 0.9238795325
-0.6774113748 -2.528133668 0.9238795325
-0.3416283654 -2.594925062 0.9238795325
1.602644178e-16 -2.617316568 0.9238795325
0.3416283654 -2.594925062 0.9238795325
0.6774113748 -2.528133668 0.9238795325
1.001603688 -2.418085207 0.9238795325
1.308658284 -2.266662637 0.9238795325
1.593321374 -2.076456842 0.9238795325
1.850722293 -1.850722293 0.9238795325
2.076456842 -1.593321374 0.9238795325
2.266662637 -1.308658284 0.9238795325
2.418085207 -1.001603688 0.9238795325
2.528133668 -0.6774113748 0.9238795325
2.594925062 -0.3416283654 0.9238795325
2.617316568 0 0.9238795325
2.594925062 0.3416283654 0.9238795325
2.528133668 0.6774113748 0.9238795325
2.418085207 1.001603688 0.9238795325
2.266662637 1.308658284 0.9238795325
2.076456842 1.593321374 0.9238795325
1.850722293 1.850722293 0.9238795325
1.593321374 2.076456842 0.9238795325
1.308658284 2.266662637 0.9238795325
1.001603688 2.418085207 0.9238795325
0.6774113748 2.528133668 0.9238795325
0.3416283654 2.594925062 0.9238795325
1.602644178e-16 2.617316568 0.9238795325
-0.3416283654 2.594925062 0.9238795325
-0.6774113748 2.528133668 0.9238795325
-1.001603688 2.418085207 0.9238795325
-1.308658284 2.266662637 0.9238795325
-1.593321374 2.076456842 0.9238795325
-1.850722293 1.850722293 0.9238795325
-2.076456842 1.593321374 0.9238795325
-2.266662637 1.308658284 0.9238795325
-2.418085207 1.001603688 0.9238795325
-2.528133668 0.6774113748 0.9238795325
-2.594925062 0.3416283654 0.9238795325
-2.617316568 3.205288357e-16 0.9238795325

-2.5 -3.061616998e-16 0.8660254038
-2.478612153 -0.3263154806 0.8660254038
-2.414814566 -0.6470476128 0.8660254038
-2.309698831 -0.9567085809 0.8660254038
-2.165063509 -1.25 0.8660254038
-1.983383351 -1.521903573 0.8660254038
-1.767766953 -1.767766953 0.8660254038
-1.521903573 -1.983383351 0.8660254038
-1.25 -2.165063509 0.8660254038
-0.9567085809 -2.309698831 0.8660254038
-0.6470476128 -2.414814566 0.8660254038
-0.3263154806 -2.478612153 0.8660254038
1.530808499e-16 -2.5 0.8660254038
0.3263154806 -2.478612153 0.8660254038
0.6470476128 -2.414814566 0.8660254038
0.9567085809 -2.309698831 0.8660254038
1.25 -2.165063509 0.8660254038
1.521903573 -1.983383351 0.8660254038
1.767766953 -1.767766953 0.8660254038
1.983383351 -1.521903573 0.8660254038
2.165063509 -1.25 0.8660254038
2.309698831 -0.9567085809 0.8660254038
2.414814566 -0.6470476128 0.8660254038
2.478612153 -0.3263154806 0.8660254038
2.5 0 0.8660254038
2.478612153 0.3263154806 0.8660254038
2.414814566 0.6470476128 0.8660254038
2.309698831 0.9567085809 0.8660254038
2.165063509 1.25 0.8660254038
1.983383351 1.521903573 0.8660254038
1.767766953 1.767766953 0.8660254038
1.521903573 1.983383351 0.8660254038
1.25 2.165063509 0.8660254038
0.9567085809 2.309698831 0.8660254038
0.6470476128 2.414814566 0.8660254038
0.3263154806 2.478612153 0.8660254038
1.530808499e-16 2.5 0.8660254038
-0.3263154806 2.478612153 0.8660254038
-0.6470476128 2.414814566 0.8660254038
-0.9567085809 2.309698831 0.8660254038
-1.25 2.165063509 0.8660254038
-1.521903573 1.983383351 0.8660254038
-1.767766953 1.767766953 0.8660254038
-1.983383351 1.521903573 0.8660254038
-2.165063509 1.25 0.8660254038
-2.309698831 0.9567085809 0.8660254038
-2.414814566 0.6470476128 0.8660254038
-2.478612153 0.3263154806 0.8660254038
-2.5 3.061616998e-16 0.8660254038

-2.391238571 -2.928422662e-16 0.7933533403
-2.370781194 -0.3121192654 0.7933533403
-2.309759093 -0.6188980836 0.7933533403
-2.209216373 -0.915087384 0.7933533403
-2.070873349 -1.195619285 0.7933533403
-1.897097108 -1.45569381 0.7933533403
-1.690861009 -1.690861009 0.7933533403
-1.45569381 -1.897097108 0.7933533403
-1.195619285 -2.070873349 0.7933533403
-0.915087384 -2.209216373 0.7933533403
-0.6188980836 -2.309759093 0.7933533403
-0.3121192654 -2.370781194 0.7933533403
1.464211331e-16 -2.391238571 0.7933533403
0.3121192654 -2.370781194 0.7933533403
0.6188980836 -2.309759093 0.7933533403
0.915087384 -2.209216373 0.7933533403
1.195619285 -2.070873349 0.7933533403
1.45569381 -1.897097108 0.7933533403
1.690861009 -1.690861009 0.7933533403
1.897097108 -1.45569381 0.7933533403
2.070873349 -1.195619285 0.7933533403
2.209216373 -0.915087384 0.7933533403
2.309759093 -0.6188980836 0.7933533403
2.370781194 -0.3121192654 0.7933533403
2.391238571 0 0.7933533403
2.370781194 0.3121192654 0.7933533403
2.309759093 0.6188980836 0.7933533403
2.209216373 0.915087384 0.7933533403
2.070873349 1.195619285 0.7933533403
1.897097108 1.45569381 0.7933533403
1.690861009 1.690861009 0.7933533403
1.45569381 1.897097108 0.7933533403
1.195619285 2.070873349 0.7933533403
0.915087384 2.209216373 0.7933533403
0.6188980836 2.309759093 0.7933533403
0.3121192654 2.370781194 0.7933533403
1.464211331e-16 2.391238571 0.7933533403
-0.3121192654 2.370781194 0.7933533403
-0.6188980836 2.309759093 0.7933533403
-0.915087384 2.209216373 0.7933533403
-1.195619285 2.070873349 0.7933533403
-1.45569381 1.897097108 0.7933533403
-1.690861009 1.690861009 0.7933533403
-1.897097108 1.45569381 0.7933533403
-2.070873349 1.195619285 0.7933533403
-2.209216373 0.915087384 0.7933533403
-2.309759093 0.6188980836 0.7933533403
-2.370781194 0.3121192654 0.7933533403
-2.391238571 2.928422662e-16 0.7933533403

-2.292893219 -2.807984341e-16 0.7071067812
-2.273277199 -0.299282621 0.7071067812
-2.214764777 -0.5934444334 0.7071067812
-2.118357115 -0.877452247 0.7071067812
-1.985703776 -1.146446609 0.7071067812
-1.819074494 -1.395824952 0.7071067812
-1.621320344 -1.621320344 0.7071067812
-1.395824952 -1.819074494 0.7071067812
-1.146446609 -1.985703776 0.7071067812
-0.877452247 -2.118357115 0.7071067812
-0.5934444334 -2.214764777 0.7071067812
-0.299282621 -2.273277199 0.7071067812
1.403992171e-16 -2.292893219 0.7071067812
0.299282621 -2.273277199 0.7071067812
0.5934444334 -2.214764777 0.7071067812
0.877452247 -2.118357115 0.7071067812
1.146446609 -1.985703776 0.7071067812
1.395824952 -1.819074494 0.7071067812
1.621320344 -1.621320344 0.7071067812
1.819074494 -1.395824952 0.7071067812
1.985703776 -1.146446609 0.7071067812
2.118357115 -0.877452247 0.7071067812
2.214764777 -0.5934444334 0.7071067812
2.273277199 -0.299282621 0.7071067812
2.292893219 0 0.7071067812
2.273277199 0.299282621 0.7071067812
2.214764777 0.5934444334 0.7071067812
2.118357115 0.877452247 0.7071067812
1.985703776 1.146446609 0.7071067812
1.819074494 1.395824952 0.7071067812
1.621320344 1.621320344 0.7071067812
1.395824952 1.819074494 0.7071067812
1.146446609 1.985703776 0.7071067812
0.877452247 2.118357115 0.7071067812
0.5934444334 2.214764777 0.7071067812
0.299282621 2.273277199 0.7071067812
1.403992171e-16 2.292893219 0.7071067812
-0.299282621 2.273277199 0.7071067812
-0.5934444334 2.214764777 0.7071067812
-0.877452247 2.118357115 0.7071067812
-1.146446609 1.985703776 0.7071067812
-1.395824952 1.819074494 0.7071067812
-1.621320344 1.621320344 0.7071067812
-1.819074494 1.395824952 0.7071067812
-1.985703776 1.146446609 0.7071067812
-2.118357115 0.877452247 0.7071067812
-2.214764777 0.5934444334 0.7071067812
-2.273277199 0.299282621 0.7071067812
-2.292893219 2.807984341e-16 0.7071067812

-2.20664666 -2.702362769e-16 0.608761429
-2.187768492 -0.2880251861 0.608761429
-2.131456998 -0.5711221813 0.608761429
-2.038675684 -0.8444471178 0.608761429
-1.911012064 -1.10332333 0.608761429
-1.750650498 -1.343321374 0.608761429
-1.560334817 -1.560334817 0.608761429
-1.343321374 -1.750650498 0.608761429
-1.10332333 -1.911012064 0.608761429
-0.8444471178 -2.038675684 0.608761429
-0.5711221813 -2.131456998 0.608761429
-0.2880251861 -2.187768492 0.608761429
1.351181384e-16 -2.20664666 0.608761429
0.2880251861 -2.187768492 0.608761429
0.5711221813 -2.131456998 0.608761429
0.8444471178 -2.038675684 0.608761429
1.10332333 -1.911012064 0.608761429
1.343321374 -1.750650498 0.608761429
1.560334817 -1.560334817 0.608761429
1.750650498 -1.343321374 0.608761429
1.911012064 -1.10332333 0.608761429
2.038675684 -0.8444471178 0.608761429
2.131456998 -0.5711221813 0.608761429
2.187768492 -0.2880251861 0.608761429
2.20664666 0 0.608761429
2.187768492 0.2880251861 0.608761429
2.131456998 0.5711221813 0.608761429
2.038675684 0.8444471178 0.608761429
1.911012064 1.10332333 0.608761429
1.750650498 1.343321374 0.608761429
1.560334817 1.560334817 0.608761429
1.343321374 1.750650498 0.608761429
1.10332333 1.911012064 0.608761429
0.8444471178 2.038675684 0.608761429
0.5711221813 2.131456998 0.608761429
0.2880251861 2.187768492 0.608761429
1.351181384e-16 2.20664666 0.608761429
-0.2880251861 2.187768492 0.608761429
-0.5711221813 2.131456998 0.608761429
-0.8444471178 2.038675684 0.608761429
-1.10332333 1.911012064 0.608761429
-1.343321374 1.750650498 0.608761429
-1.560334817 1.560334817 0.608761429
-1.750650498 1.343321374 0.608761429
-1.911012064 1.10332333 0.608761429
-2.038675684 0.8444471178 0.608761429
-2.131456998 0.5711221813 0.608761429
-2.187768492 0.2880251861 0.608761429
-2.20664666 2.702362769e-16 0.608761429

-2.133974596 -2.613365159e-16 0.5
-2.115718148 -0.2785395783 0.5
-2.061261175 -0.5523132673 0.5
-1.971535452 -0.8166367231 0.5
-1.848076211 -1.066987298 0.5
-1.692995874 -1.299081425 0.5
-1.508947908 -1.508947908 0.5
-1.299081425 -1.692995874 0.5
-1.066987298 -1.848076211 0.5
-0.8166367231 -1.971535452 0.5
-0.5523132673 -2.061261175 0.5
-0.2785395783 -2.115718148 0.5
1.306682579e-16 -2.133974596 0.5
0.2785395783 -2.115718148 0.5
0.5523132673 -2.061261175 0.5
0.8166367231 -1.971535452 0.5
1.066987298 -1.848076211 0.5
1.299081425 -1.692995874 0.5
1.508947908 -1.508947908 0.5
1.692995874 -1.299081425 0.5
1.848076211 -1.066987298 0.5
1.971535452 -0.8166367231 0.5
2.061261175 -0.5523132673 0.5
2.115718148 -0.2785395783 0.5
2.133974596 0 0.5
2.115718148 0.2785395783 0.5
2.061261175 0.5523132673 0.5
1.971535452 0.8166367231 0.5
1.848076211 1.066987298 0.5
1.692995874 1.299081425 0.5
1.508947908 1.508947908 0.5
1.299081425 1.692995874 0.5
1.066987298 1.848076211 0.5
0.8166367231 1.971535452 0.5
0.5523132673 2.061261175 0.5
0.2785395783 2.115718148 0.5
1.306682579e-16 2.133974596 0.5
-0.2785395783 2.115718148 0.5
-0.5523132673 2.061261175 0.5
-0.8166367231 1.971535452 0.5
-1.066987298 1.848076211 0.5
-1.299081425 1.692995874 0.5
-1.508947908 1.508947908 0.5
-1.692995874 1.299081425 0.5
-1.848076211 1.066987298 0.5
-1.971535452 0.8166367231 0.5
-2.061261175 0.5523132673 0.5
-2.115718148 0.2785395783 0.5
-2.133974596 2.613365159e-16 0.5

-2.076120467 -2.542514285e-16 0.3826834324
-2.058358969 -0.2709880992 0.3826834324
-2.005378378 -0.5373395169 0.3826834324
-1.918085207 -0.7944969065 0.3826834324
-1.797973066 -1.038060234 0.3826834324
-1.647097108 -1.263862063 0.3826834324
-1.468038861 -1.468038861 0.3826834324
-1.263862063 -1.647097108 0.3826834324
-1.038060234 -1.797973066 0.3826834324
-0.7944969065 -1.918085207 0.3826834324
-0.5373395169 -2.005378378 0.3826834324
-0.2709880992 -2.058358969 0.3826834324
1.271257143e-16 -2.076120467 0.3826834324
0.2709880992 -2.058358969 0.3826834324
0.5373395169 -2.005378378 0.3826834324
0.7944969065 -1.918085207 0.3826834324
1.038060234 -1.797973066 0.3826834324
1.263862063 -1.647097108 0.3826834324
1.468038861 -1.468038861 0.3826834324
1.647097108 -1.263862063 0.3826834324
1.797973066 -1.038060234 0.3826834324
1.918085207 -0.7944969065 0.3826834324
2.005378378 -0.5373395169 0.3826834324
2.058358969 -0.2709880992 0.3826834324
2.076120467 0 0.3826834324
2.058358969 0.2709880992 0.3826834324
2.005378378 0.5373395169 0.3826834324
1.918085207 0.7944969065 0.3826834324
1.797973066 1.038060234 0.3826834324
1.647097108 1.263862063 0.3826834324
1.468038861 1.468038861 0.3826834324
1.263862063 1.647097108 0.3826834324
1.038060234 1.797973066 0.3826834324
0.7944969065 1.918085207 0.3826834324
0.5373395169 2.005378378 0.3826834324
0.2709880992 2.058358969 0.3826834324
1.271257143e-16 2.076120467 0.3826834324
-0.2709880992 2.058358969 0.3826834324
-0.5373395169 2.005378378 0.3826834324
-0.7944969065 1.918085207 0.3826834324
-1.038060234 1.797973066 0.3826834324
-1.263862063 1.647097108 0.3826834324
-1.468038861 1.468038861 0.3826834324
-1.647097108 1.263862063 0.3826834324
-1.797973066 1.038060234 0.3826834324
-1.918085207 0.7944969065 0.3826834324
-2.005378378 0.5373395169 0.3826834324
-2.058358969 0.2709880992 0.3826834324
-2.076120467 2.542514285e-16 0.3826834324

-2.034074174 -2.491022426e-16 0.2588190451
-2.016672387 -0.2654999566 0.2588190451
-1.964764777 -0.5264571353 0.2588190451
-1.879239497 -0.7784064865 0.2588190451
-1.761559908 -1.017037087 0.2588190451
-1.61373954 -1.238265901 0.2588190451
-1.438307642 -1.438307642 0.2588190451
-1.238265901 -1.61373954 0.2588190451
-1.017037087 -1.761559908 0.2588190451
-0.7784064865 -1.879239497 0.2588190451
-0.5264571353 -1.964764777 0.2588190451
-0.2654999566 -2.016672387 0.2588190451
1.245511213e-16 -2.034074174 0.2588190451
0.2654999566 -2.016672387 0.2588190451
0.5264571353 -1.964764777 0.2588190451
0.7784064865 -1.879239497 0.2588190451
1.017037087 -1.761559908 0.2588190451
1.238265901 -1.61373954 0.2588190451
1.438307642 -1.438307642 0.2588190451
1.61373954 -1.238265901 0.2588190451
1.761559908 -1.017037087 0.2588190451
1.879239497 -0.7784064865 0.2588190451
1.964764777 -0.5264571353 0.2588190451
2.016672387 -0.2654999566 0.2588190451
2.034074174 0 0.2588190451
2.016672387 0.2654999566 0.2588190451
1.964764777 0.5264571353 0.2588190451
1.879239497 0.7784064865 0.2588190451
1.761559908 1.017037087 0.2588190451
1.61373954 1.238265901 0.2588190451
1.438307642 1.438307642 0.2588190451
1.238265901 1.61373954 0.2588190451
1.017037087 1.761559908 0.2588190451
0.7784064865 1.879239497 0.2588190451
0.5264571353 1.964764777 0.2588190451
0.2654999566 2.016672387 0.2588190451
1.245511213e-16 2.034074174 0.2588190451
-0.2654999566 2.016672387 0.2588190451
-0.5264571353 1.964764777 0.2588190451
-0.7784064865 1.879239497 0.2588190451
-1.017037087 1.761559908 0.2588190451
-1.238265901 1.61373954 0.2588190451
-1.438307642 1.438307642 0.2588190451
-1.61373954 1.238265901 0.2588190451
-1.761559908 1.017037087 0.2588190451
-1.879239497 0.7784064865 0.2588190451
-1.964764777 0.5264571353 0.2588190451
-2.016672387 0.2654999566 0.2588190451
-2.034074174 2.491022426e-16 0.2588190451

-2.008555139 -2.459770621e-16 0.1305261922
-1.991371671 -0.2621690541 0.1305261922
-1.940115282 -0.519852323 0.1305261922
-1.855662982 -0.7686407745 0.1305261922
-1.739459775 -1.004277569 0.1305261922
-1.593493928 -1.222730896 0.1305261922
-1.420262959 -1.420262959 0.1305261922
-1.222730896 -1.593493928 0.1305261922
-1.004277569 -1.739459775 0.1305261922
-0.7686407745 -1.855662982 0.1305261922
-0.519852323 -1.940115282 0.1305261922
-0.2621690541 -1.991371671 0.1305261922
1.229885311e-16 -2.008555139 0.1305261922
0.2621690541 -1.991371671 0.1305261922
0.519852323 -1.940115282 0.1305261922
0.7686407745 -1.855662982 0.1305261922
1.004277569 -1.739459775 0.1305261922
1.222730896 -1.593493928 0.1305261922
1.420262959 -1.420262959 0.1305261922
1.593493928 -1.222730896 0.1305261922
1.739459775 -1.004277569 0.1305261922
1.855662982 -0.7686407745 0.1305261922
1.940115282 -0.519852323 0.1305261922
1.991371671 -0.2621690541 0.1305261922
2.008555139 0 0.1305261922
1.991371671 0.2621690541 0.1305261922
1.940115282 0.519852323 0.1305261922
1.855662982 0.7686407745 0.1305261922
1.739459775 1.004277569 0.1305261922
1.593493928 1.222730896 0.1305261922
1.420262959 1.420262959 0.1305261922
1.222730896 1.593493928 0.1305261922
1.004277569 1.739459775 0.1305261922
0.7686407745 1.855662982 0.1305261922
0.519852323 1.940115282 0.1305261922
0.2621690541 1.991371671 0.1305261922
1.229885311e-16 2.008555139 0.1305261922
-0.2621690541 1.991371671 0.1305261922
-0.519852323 1.940115282 0.1305261922
-0.7686407745 1.855662982 0.1305261922
-1.004277569 1.739459775 0.1305261922
-1.222730896 1.593493928 0.1305261922
-1.420262959 1.420262959 0.1305261922
-1.593493928 1.222730896 0.1305261922
-1.739459775 1.004277569 0.1305261922
-1.855662982 0.7686407745 0.1305261922
-1.940115282 0.519852323 0.1305261922
-1.991371671 0.2621690541 0.1305261922
-2.008555139 2.459770621e-16 0.1305261922

-2 -2.449293598e-16 1.224646799e-16
-1.982889723 -0.2610523844 1.224646799e-16
-1.931851653 -0.5176380902 1.224646799e-16
-1.847759065 -0.7653668647 1.224646799e-16
-1.732050808 -1 1.224646799e-16
-1.586706681 -1.217522858 1.224646799e-16
-1.414213562 -1.414213562 1.224646799e-16
-1.217522858 -1.586706681 1.224646799e-16
-1 -1.732050808 1.224646799e-16
-0.7653668647 -1.847759065 1.224646799e-16
-0.5176380902 -1.931851653 1.224646799e-16
-0.2610523844 -1.982889723 1.224646799e-16
1.224646799e-16 -2 1.224646799e-16
0.2610523844 -1.982889723 1.224646799e-16
0.5176380902 -1.931851653 1.224646799e-16
0.7653668647 -1.847759065 1.224646799e-16
1 -1.732050808 1.224646799e-16
1.217522858 -1.586706681 1.224646799e-16
1.414213562 -1.414213562 1.224646799e-16
1.586706681 -1.217522858 1.224646799e-16
1.732050808 -1 1.224646799e-16
1.847759065 -0.7653668647 1.224646799e-16
1.931851653 -0.5176380902 1.224646799e-16
1.982889723 -0.2610523844 1.224646799e-16
2 0 1.224646799e-16
1.982889723 0.2610523844 1.224646799e-16
1.931851653 0.5176380902 1.224646799e-16
1.847759065 0.7653668647 1.224646799e-16
1.732050808 1 1.224646799e-16
1.586706681 1.217522858 1.224646799e-16
1.414213562 1.414213562 1.224646799e-16
1.217522858 1.586706681 1.224646799e-16
1 1.732050808 1.224646799e-16
0.7653668647 1.847759065 1.224646799e-16
0.5176380902 1.931851653 1.224646799e-16
0.2610523844 1.982889723 1.224646799e-16
1.224646799e-16 2 1.224646799e-16
-0.2610523844 1.982889723 1.224646799e-16
-0.5176380902 1.931851653 1.224646799e-16
-0.7653668647 1.847759065 1.224646799e-16
-1 1.732050808 1.224646799e-16
-1.217522858 1.586706681 1.224646799e-16
-1.414213562 1.414213562 1.224646799e-16
-1.586706681 1.217522858 1.224646799e-16
-1.732050808 1 1.224646799e-16
-1.847759065 0.7653668647 1.224646799e-16
-1.931851653 0.5176380902 1.224646799e-16
-1.982889723 0.2610523844 1.224646799e-16
-2 2.449293598e-16 1.224646799e-16



==> torus_start_1.dat <==
x y z
1.667731245 2.907381413 0.9360958778


==> torus_start_2.dat <==
x y z
3.569867904 -1.724442775 0.2638987679


==> torus_trajectory_1.dat <==
x y z
1.667731245 2.907381413 0.9360958778
1.761087646 2.852900024 0.935743707
1.851910583 2.797838373 0.9347843651
1.940063504 2.74236823 0.9332488468
2.025431762 2.686657866 0.9311659176
2.107923115 2.630870912 0.9285628889
2.18746785 2.575165183 0.9254663294
2.264018512 2.519691519 0.9219026495
2.337549233 2.464592675 0.9178985242
2.408054699 2.410002307 0.9134811456
2.475548789 2.356044091 0.9086783132
2.540062951 2.30283102 0.9035183853
2.60164438 2.250464893 0.8980301233
2.660354076 2.199036011 0.8922424602
2.716264836 2.14862308 0.8861842282
2.769459265 2.099293314 0.8798838706
2.820027833 2.051102709 0.8733691621
2.868067048 2.004096483 0.8666669539
2.91367776 1.958309629 0.8598029542
2.956963624 1.913767575 0.8528015508
2.998029734 1.870486912 0.8456856766
3.036981435 1.828476162 0.838476719
3.073923305 1.787736571 0.8311944677
3.1089583 1.7482629 0.8238570984
3.142187065 1.710044199 0.8164811859
3.173707373 1.673064551 0.8090817419
3.203613699 1.637303781 0.8016722724
3.231996903 1.602738114 0.7942648494
3.258944011 1.569340788 0.7868701926
3.28453808 1.537082609 0.7794977584
3.308858126 1.505932458 0.7721558318
3.33197912 1.475857743 0.7648516194
3.353972022 1.446824803 0.7575913414
3.374903855 1.418799262 0.750380321
3.394837813 1.391746338 0.7432230703
3.41383338 1.365631114 0.7361233715
3.431946478 1.340418768 0.7290843532
3.449229616 1.316074769 0.7221085613
3.465732049 1.292565043 0.7151980251
3.481499944 1.269856112 0.7083543168
3.496576543 1.247915203 0.7015786074
3.511002323 1.226710343 0.6948717164
3.524815158 1.206210429 0.6882341569
3.538050472 1.186385283 0.6816661766
3.550741392 1.167205692 0.6751677945
3.562918885 1.148643437 0.6687388337
3.574611903 1.13067131 0.6623789504
3.585847508 1.113263121 0.6560876597
3.596650998 1.096393699 0.6498643592
3.607046023 1.080038885 0.6437083488
3.617054695 1.06417552 0.6376188487
3.626697692 1.048781428 0.6315950151
3.635994354 1.033835398 0.6256359539
3.644962777 1.01931716 0.6197407326
3.653619894 1.005207357 0.6139083909
3.661981556 0.9914875219 0.6081379492
3.670062607 0.9781400475 0.602428417
3.677876954 0.9651481562 0.5967787988
3.68543763 0.9524958715 0.5911881002
3.692756851 0.9401679872 0.5856553326
3.69984608 0.9281500375 0.5801795169
3.70671607 0.9164282668 0.5747596874
3.713376918 0.9049896002 0.5693948939
3.719838109 0.8938216142 0.5640842044
3.726108555 0.8829125081 0.5588267066
3.732196638 0.8722510761 0.5536215094
3.738110243 0.8618266803 0.5484677439
3.743856792 0.8516292238 0.5433645641
3.749443276 0.8416491257 0.5383111475
3.754876285 0.8318772962 0.5333066952
3.760162031 0.8223051126 0.5283504323
3.765306376 0.8129243968 0.5234416073
3.770314856 0.8037273929 0.5185794925
3.775192699 0.7947067463 0.513763383
3.779944851 0.7858554833 0.5089925971
3.784575986 0.7771669919 0.504266475
3.789090532 0.7686350029 0.4995843788
3.793492682 0.7602535727 0.4949456917
3.797786411 0.7520170659 0.4903498173
3.80197549 0.7439201395 0.485796179
3.806063495 0.7359577274 0.4812842195
3.810053828 0.7281250257 0.4768133997
3.813949718 0.7204174788 0.4723831983
3.817754239 0.7128307664 0.4679931112
3.821470315 0.7053607905 0.4636426502
3.825100734 0.6980036638 0.4593313431
3.828648151 0.690755698 0.4550587326
3.832115101 0.6836133932 0.4508243754
3.835504 0.6765734279 0.446627842
3.838817161 0.6696326488 0.4424687159
3.84205679 0.6627880617 0.4383465929
3.845225002 0.6560368232 0.4342610805
3.848323818 0.6493762321 0.4302117974
3.851355177 0.6428037215 0.426198373
3.854320935 0.6363168514 0.4222204466
3.857222875 0.6299133021 0.4182776672
3.860062706 0.6235908671 0.4143696927
3.862842074 0.6173474468 0.4104961898
3.865562556 0.6111810429 0.4066568331
3.868225673 0.6050897527 0.4028513049
3.870832887 0.5990717633 0.399079295
3.873385608 0.5931253475 0.3953404999
3.875885191 0.587248858 0.3916346227
3.878332949 0.5814407238 0.3879613725
3.880730142 0.5756994454 0.3843204643
3.883077993 0.570023591 0.3807116187
3.885377679 0.5644117928 0.3771345614
3.88763034 0.5588627433 0.3735890229
3.889837078 0.553375192 0.3700747386
3.89199896 0.5479479421 0.3665914481
3.894117019 0.5425798477 0.363138895
3.896192255 0.5372698108 0.3597168272
3.898225638 0.5320167786 0.3563249959
3.900218109 0.5268197412 0.3529631561
3.902170581 0.521677729 0.3496310659
3.904083938 0.5165898106 0.3463284868
3.905959042 0.5115550906 0.3430551829
3.907796728 0.5065727076 0.3398109214
3.909597809 0.5016418322 0.3365954721
3.911363074 0.4967616657 0.3334086073
3.913093292 0.4919314378 0.3302501017
3.91478921 0.4871504054 0.3271197324
3.916451557 0.4824178513 0.3240172784
3.918081041 0.477733082 0.3209425211
3.919678353 0.4730954275 0.3178952437
3.921244165 0.4685042391 0.3148752314
3.922779133 0.4639588886 0.3118822711
3.924283898 0.4594587675 0.3089161514
3.925759082 0.4550032854 0.3059766628
3.927205294 0.4505918694 0.3030635972
3.928623129 0.446223963 0.3001767479
3.930013165 0.4418990254 0.2973159101
3.931375969 0.4376165305 0.2944808801
3.932712094 0.4333759663 0.2916714557
3.934022079 0.4291768339 0.2888874359
3.935306453 0.4250186473 0.2861286213
3.936565729 0.4209009322 0.2833948135
3.937800414 0.4168232259 0.2806858155
3.939010998 0.4127850762 0.2780014313
3.940197964 0.4087860416 0.2753414663
3.941361783 0.4048256899 0.272705727
3.942502916 0.4009035985 0.2700940209
3.943621812 0.3970193536 0.2675061568
3.944718913 0.3931725497 0.2649419445
3.945794651 0.3893627893 0.2624011948
3.946849447 0.3855896828 0.2598837197
3.947883716 0.3818528478 0.2573893322
3.948897861 0.3781519087 0.2549178463
3.949892278 0.3744864968 0.2524690771
3.950867356 0.3708562497 0.2500428407
3.951823474 0.3672608112 0.2476389542
3.952761004 0.3636998308 0.2452572357
3.95368031 0.3601729636 0.2428975044
3.954581748 0.3566798702 0.2405595804
3.955465669 0.3532202164 0.2382432847
3.956332414 0.3497936729 0.2359484395
3.95718232 0.346399915 0.233674868
3.958015713 0.343038623 0.2314223941
3.958832917 0.3397094813 0.229190843
3.959634247 0.3364121786 0.2269800408
3.960420011 0.3331464078 0.2247898145
3.961190514 0.3299118659 0.2226199922
3.961946051 0.3267082536 0.2204704029
3.962686913 0.3235352753 0.2183408767
3.963413387 0.320392639 0.2162312445
3.964125751 0.3172800564 0.2141413384
3.964824279 0.3141972424 0.2120709914
3.965509241 0.3111439152 0.2100200374
3.966180899 0.3081197964 0.2079883116
3.966839511 0.3051246104 0.2059756498
3.967485331 0.302158085 0.2039818891
3.968118607 0.2992199506 0.2020068675
3.968739581 0.2963099408 0.2000504239
3.969348493 0.2934277917 0.1981123984
3.969945577 0.2905732425 0.196192632
3.97053106 0.2877460348 0.1942909667
3.971105169 0.284945913 0.1924072455
3.971668124 0.2821726239 0.1905413124
3.97222014 0.2794259171 0.1886930126
3.97276143 0.2767055443 0.186862192
3.973292202 0.27401126 0.1850486977
3.973812659 0.2713428209 0.1832523779
3.974323001 0.268699986 0.1814730816
3.974823423 0.2660825166 0.179710659
3.975314119 0.2634901764 0.1779649612
3.975795277 0.2609227311 0.1762358403
3.976267081 0.2583799489 0.1745231495
3.976729712 0.2558615998 0.1728267431
3.977183349 0.2533674562 0.1711464761
3.977628165 0.2508972924 0.1694822049
3.978064331 0.248450885 0.1678337867
3.978492015 0.2460280123 0.1662010798
3.978911381 0.2436284549 0.1645839434
3.979322591 0.2412519953 0.1629822378
3.979725802 0.238898418 0.1613958243
3.98012117 0.2365675092 0.1598245653
3.980508846 0.2342590573 0.1582683241
3.980888979 0.2319728526 0.1567269649
3.981261717 0.2297086869 0.1552003532
3.981627201 0.2274663544 0.1536883554
3.981985573 0.2252456506 0.1521908387
3.98233697 0.2230463732 0.1507076716
3.982681529 0.2208683216 0.1492387233
3.98301938 0.2187112968 0.1477838644
3.983350655 0.2165751018 0.146342966
3.983675482 0.2144595411 0.1449159007
3.983993984 0.2123644212 0.1435025417
3.984306285 0.2102895502 0.1421027633
3.984612505 0.2082347377 0.140716441
3.984912762 0.2061997953 0.1393434508
3.985207172 0.204184536 0.1379836703
3.985495849 0.2021887747 0.1366369775
3.985778902 0.2002123277 0.1353032518
3.986056443 0.198255013 0.1339823732
3.986328577 0.1963166504 0.1326742231
3.98659541 0.1943970609 0.1313786834
3.986857044 0.1924960676 0.1300956373
3.987113581 0.1906134946 0.1288249688
3.987365119 0.188749168 0.1275665628
3.987611756 0.1869029153 0.1263203053
3.987853587 0.1850745655 0.1250860831
3.988090705 0.183263949 0.123863784
3.988323202 0.181470898 0.1226532969
3.988551167 0.179695246 0.1214545112
3.988774689 0.177936828 0.1202673176
3.988993854 0.1761954805 0.1190916076
3.989208746 0.1744710415 0.1179272735
3.989419449 0.1727633504 0.1167742088
3.989626045 0.1710722479 0.1156323075
3.989828612 0.1693975765 0.114501465
3.990027229 0.1677391797 0.113381577
3.990221974 0.1660969026 0.1122725406
3.990412921 0.1644705918 0.1111742536
3.990600144 0.162860095 0.1100866145
3.990783716 0.1612652616 0.1090095229
3.990963708 0.1596859421 0.1079428793
3.991140189 0.1581219884 0.1068865849
3.991313228 0.1565732539 0.1058405418
3.991482892 0.1550395932 0.104804653
3.991649246 0.1535208621 0.1037788223
3.991812355 0.1520169179 0.1027629544
3.991972281 0.1505276192 0.1017569548
3.992129088 0.1490528257 0.1007607298
3.992282835 0.1475923987 0.09977418663
3.992433582 0.1461462003 0.0987972332
3.992581388 0.1447140944 0.09782977833
3.99272631 0.1432959456 0.09687173163
3.992868403 0.1418916202 0.09592300349
3.993007724 0.1405009855 0.09498350513
3.993144326 0.1391239101 0.09405314854
3.993278262 0.1377602636 0.09313184652
3.993409584 0.136409917 0.09221951262
3.993538343 0.1350727426 0.09131606119
3.993664588 0.1337486136 0.09042140734
3.99378837 0.1324374044 0.08953546696
3.993909735 0.1311389909 0.08865815668
3.994028731 0.1298532497 0.0877893939
3.994145404 0.1285800588 0.08692909675
3.994259799 0.1273192973 0.08607718412
3.994371961 0.1260708453 0.08523357563
3.994481934 0.1248345843 0.08439819163
3.994589759 0.1236103965 0.0835709532
3.994695479 0.1223981655 0.08275178215
3.994799135 0.1211977759 0.08194060098
3.994900766 0.1200091134 0.08113733292
3.995000414 0.1188320646 0.0803419019
3.995098115 0.1176665174 0.07955423255
3.995193909 0.1165123606 0.07877425018
3.995287832 0.115369484 0.07800188081
3.995379921 0.1142377787 0.07723705113
3.995470211 0.1131171365 0.0764796885
3.995558738 0.1120074504 0.07572972097
3.995645536 0.1109086143 0.07498707723
3.995730639 0.1098205231 0.07425168666
3.99581408 0.1087430729 0.07352347928
3.995895891 0.1076761605 0.07280238576
3.995976104 0.1066196838 0.0720883374
3.99605475 0.1055735417 0.07138126618
3.99613186 0.1045376339 0.07068110469
3.996207464 0.1035118612 0.06998778613
3.996281591 0.1024961253 0.06930124435
3.99635427 0.1014903288 0.06862141382
3.996425529 0.1004943753 0.06794822961
3.996495396 0.09950816913 0.0672816274
3.996563898 0.09853161576 0.06662154348
3.996631062 0.09756462139 0.06596791473
3.996696914 0.09660709317 0.06532067864
3.996761479 0.09565893913 0.06467977326
3.996824783 0.09472006817 0.06404513724
3.99688685 0.09379039006 0.06341670982
3.996947704 0.09286981541 0.06279443079
3.99700737 0.0919582557 0.06217824051
3.997065869 0.09105562326 0.06156807992
3.997123226 0.09016183122 0.06096389051
3.997179461 0.08927679359 0.06036561432
3.997234598 0.08840042515 0.05977319394
3.997288658 0.08753264152 0.0591865725
3.997341661 0.08667335912 0.05860569369
3.997393629 0.08582249519 0.05803050169
3.997444581 0.08497996772 0.05746094127
3.997494537 0.08414569551 0.05689695767
3.997543517 0.08331959814 0.05633849668
3.99759154 0.08250159596 0.0557855046
3.997638625 0.08169161007 0.05523792824
3.997684789 0.08088956233 0.05469571491
3.997730051 0.08009537535 0.05415881244
3.997774429 0.07930897251 0.05362716914
3.997817939 0.07853027787 0.05310073382
3.997860599 0.07775921628 0.05257945579
3.997902425 0.07699571326 0.05206328481
3.997943434 0.07623969508 0.05155217116
3.997983641 0.0754910887 0.05104606557
3.998023062 0.07474982181 0.05054491926
3.998061713 0.07401582276 0.0500486839
3.998099609 0.0732890206 0.04955731162
3.998136764 0.07256934509 0.04907075504
3.998173192 0.07185672664 0.0485889672
3.998208909 0.07115109633 0.04811190161
3.998243927 0.07045238592 0.04763951221
3.998278261 0.06976052782 0.0471717534
3.998311924 0.06907545509 0.04670858002
3.998344929 0.06839710145 0.04624994731
3.998377289 0.06772540123 0.04579581098
3.998409016 0.06706028943 0.04534612715
3.998440123 0.06640170166 0.04490085236
3.998470622 0.06574957415 0.04445994357
3.998500525 0.06510384375 0.04402335817
3.998529843 0.06446444793 0.04359105393
3.998558588 0.06383132474 0.04316298905
3.998586771 0.06320441287 0.04273912212
3.998614404 0.06258365157 0.04231941215
3.998641496 0.06196898068 0.04190381852
3.998668058 0.06136034064 0.04149230102
3.998694101 0.06075767247 0.04108481982
3.998719636 0.06016091772 0.04068133548
3.998744671 0.05957001857 0.04028180893
3.998769216 0.05898491771 0.0398862015
3.998793282 0.0584055584 0.03949447487
3.998816877 0.05783188446 0.0391065911
3.998840011 0.05726384026 0.03872251261
3.998862693 0.05670137068 0.03834220221
3.998884931 0.05614442117 0.03796562305
3.998906734 0.05559293769 0.03759273862
3.998928112 0.05504686672 0.03722351279
3.998949071 0.05450615528 0.03685790978
3.99896962 0.0539707509 0.03649589415
3.998989768 0.0534406016 0.03613743078
3.999009522 0.05291565593 0.03578248494
3.99902889 0.05239586292 0.0354310222
3.999047879 0.05188117212 0.03508300847
3.999066497 0.05137153354 0.03473841
3.99908475 0.05086689771 0.03439719336
3.999102647 0.05036721562 0.03405932545
3.999120194 0.04987243873 0.03372477348
3.999137398 0.049382519 0.033393505
3.999154266 0.04889740883 0.03306548786
3.999170803 0.04841706111 0.03274069022
3.999187018 0.04794142916 0.03241908055
3.999202915 0.04747046678 0.03210062764
3.999218502 0.0470041282 0.03178530058
3.999233784 0.04654236812 0.03147306874
3.999248767 0.04608514165 0.03116390181
3.999263457 0.04563240437 0.03085776977
3.999277859 0.04518411227 0.03055464289
3.999291981 0.04474022178 0.03025449173
3.999305826 0.04430068975 0.02995728714
3.9993194 0.04386547346 0.02966300025
3.999332709 0.04343453059 0.02937160246
3.999345758 0.04300781926 0.02908306547
3.999358552 0.04258529796 0.02879736125
3.999371095 0.04216692562 0.02851446203
3.999383393 0.04175266156 0.02823434033
3.999395451 0.04134246548 0.02795696891
3.999407273 0.04093629751 0.02768232083
3.999418864 0.04053411813 0.0274103694
3.999430228 0.04013588824 0.02714108817
3.99944137 0.03974156909 0.02687445097
3.999452294 0.03935112233 0.02661043188
3.999463005 0.03896450998 0.02634900524
3.999473506 0.03858169444 0.02609014562
3.999483801 0.03820263845 0.02583382787
3.999493896 0.03782730515 0.02558002704
3.999503793 0.037455658 0.02532871848
3.999513496 0.03708766086 0.02507987772
3.99952301 0.03672327792 0.02483348059
3.999532338 0.03636247371 0.0245895031
3.999541483 0.03600521313 0.02434792154
3.99955045 0.03565146141 0.0241087124
3.999559241 0.03530118412 0.02387185242
3.99956786 0.03495434717 0.02363731855
3.999576311 0.03461091682 0.02340508798
3.999584596 0.03427085962 0.02317513811
3.99959272 0.03393414248 0.02294744658
3.999600684 0.03360073263 0.02272199123
3.999608493 0.0332705976 0.02249875011
3.99961615 0.03294370527 0.02227770152
3.999623656 0.03262002381 0.02205882394
3.999631016 0.03229952171 0.02184209607
3.999638231 0.03198216776 0.02162749682
3.999645306 0.03166793107 0.0214150053
3.999652242 0.03135678105 0.02120460083
3.999659043 0.03104868739 0.02099626294
3.999665711 0.03074362011 0.02078997134
3.999672248 0.03044154948 0.02058570596
3.999678658 0.03014244611 0.02038344691
3.999684942 0.02984628087 0.02018317451
3.999691103 0.0295530249 0.01998486926
3.999697144 0.02926264967 0.01978851184
3.999703066 0.02897512688 0.01959408316
3.999708873 0.02869042854 0.01940156427
3.999714566 0.02840852691 0.01921093644
3.999720148 0.02812939455 0.0190221811
3.999725621 0.02785300427 0.01883527988
3.999730987 0.02757932914 0.01865021457
3.999736248 0.02730834252 0.01846696716
3.999741406 0.027040018 0.01828551981
3.999746463 0.02677432945 0.01810585483
3.999751421 0.02651125099 0.01792795474
3.999756282 0.02625075699 0.01775180222
3.999761048 0.02599282208 0.0175773801
3.999765721 0.02573742113 0.0174046714
3.999770303 0.02548452926 0.01723365931
3.999774795 0.02523412184 0.01706432716
3.999779199 0.02498617446 0.01689665846
3.999783517 0.02474066298 0.01673063688
3.999787751 0.02449756347 0.01656624625
3.999791902 0.02425685225 0.01640347056
3.999795971 0.02401850587 0.01624229395
3.999799961 0.02378250111 0.01608270072
3.999803873 0.02354881496 0.01592467533
3.999807709 0.02331742467 0.01576820238
3.999811469 0.02308830769 0.01561326663
3.999815156 0.02286144168 0.01545985298
3.999818771 0.02263680456 0.0153079465
3.999822315 0.02241437442 0.01515753238
3.99982579 0.02219412959 0.01500859596
3.999829197 0.02197604862 0.01486112274
3.999832537 0.02176011025 0.01471509836
3.999835812 0.02154629343 0.01457050857
3.999839023 0.02133457734 0.0144273393
3.999842171 0.02112494134 0.01428557659
3.999845258 0.020917365 0.01414520663
3.999848284 0.02071182809 0.01400621575
3.999851251 0.02050831059 0.0138685904
3.99985416 0.02030679265 0.01373231718
3.999857012 0.02010725464 0.0135973828
3.999859808 0.01990967712 0.01346377411
3.99986255 0.01971404082 0.0133314781
3.999865238 0.01952032668 0.01320048187
3.999867874 0.01932851582 0.01307077266
3.999870458 0.01913858954 0.01294233782
3.999872991 0.01895052934 0.01281516486
3.999875475 0.01876431689 0.01268924135
3.99987791 0.01857993403 0.01256455505
3.999880298 0.0183973628 0.0124410938
3.999882639 0.01821658539 0.01231884555
3.999884934 0.0180375842 0.01219779841
3.999887184 0.01786034177 0.01207794057
3.99988939 0.01768484082 0.01195926035
3.999891554 0.01751106425 0.01184174619
3.999893674 0.01733899512 0.01172538663
3.999895754 0.01716861667 0.01161017033
3.999897792 0.01699991227 0.01149608606
3.999899791 0.01683286549 0.0113831227
3.999901751 0.01666746004 0.01127126925
3.999903672 0.0165036798 0.0111605148
3.999905556 0.0163415088 0.01105084855
3.999907403 0.01618093124 0.01094225981
3.999909214 0.01602193146 0.01083473801
3.99991099 0.01586449397 0.01072827266
3.99991273 0.01570860341 0.01062285338
3.999914437 0.01555424459 0.0105184699
3.99991611 0.01540140246 0.01041511204
3.999917751 0.01525006212 0.01031276973
3.999919359 0.01510020882 0.01021143299
3.999920937 0.01495182795 0.01011109195
3.999922483 0.01480490504 0.01001173682
3.999923999 0.01465942578 0.009913357917
3.999925485 0.01451537597 0.009815945653
3.999926942 0.01437274158 0.00971949053
3.999928371 0.0142315087 0.009623983146
3.999929772 0.01409166356 0.009529414192
3.999931145 0.01395319253 0.009435774447
3.999932492 0.0138160821 0.009343054784
3.999933812 0.01368031892 0.009251246165
3.999935107 0.01354588974 0.009160339638
3.999936376 0.01341278146 0.009070326341
3.99993762 0.0132809811 0.008981197501
3.99993884 0.01315047582 0.008892944426
3.999940036 0.01302125288 0.008805558515
3.999941209 0.01289329969 0.008719031248
3.999942358 0.01276660377 0.008633354188
3.999943486 0.01264115278 0.008548518985
3.999944591 0.01251693448 0.008464517366
3.999945675 0.01239393676 0.008381341142
3.999946737 0.01227214763 0.008298982205
3.999947779 0.01215155521 0.008217432525
3.9999488 0.01203214774 0.00813668415
3.999949801 0.01191391359 0.00805672921
3.999950783 0.01179684123 0.007977559909
3.999951745 0.01168091924 0.007899168527
3.999952689 0.01156613632 0.007821547423
3.999953614 0.01145248127 0.007744689028
3.999954522 0.01133994302 0.007668585849
3.999955411 0.0112285106 0.007593230466
3.999956283 0.01111817313 0.007518615533
3.999957138 0.01100891986 0.007444733773
3.999957976 0.01090074015 0.007371577985
3.999958798 0.01079362343 0.007299141035
3.999959604 0.01068755926 0.007227415861
3.999960394 0.01058253731 0.007156395469
3.999961168 0.01047854734 0.007086072935
3.999961928 0.01037557919 0.007016441403
3.999962672 0.01027362285 0.006947494083
3.999963402 0.01017266835 0.006879224253
3.999964118 0.01007270586 0.006811625256
3.99996482 0.009973725641 0.006744690502
3.999965508 0.009875718028 0.006678413463
3.999966182 0.00977867347 0.006612787679
3.999966844 0.009682582503 0.006547806749
3.999967492 0.009587435759 0.006483464338
3.999968128 0.009493223959 0.006419754173
3.999968751 0.009399937918 0.006356670041
3.999969362 0.00930756854 0.006294205791
3.999969962 0.009216106816 0.006232355333
3.999970549 0.00912554383 0.006171112635
3.999971125 0.00903587075 0.006110471727
3.99997169 0.008947078832 0.006050426696
3.999972243 0.008859159419 0.005990971686
3.999972786 0.008772103937 0.005932100901
3.999973318 0.008685903897 0.0058738086
3.99997384 0.008600550894 0.005816089098
3.999974352 0.008516036606 0.005758936769
3.999974853 0.00843235279 0.005702346039
3.999975345 0.008349491288 0.00564631139
3.999975827 0.008267444019 0.005590827358
3.9999763 0.008186202982 0.005535888534
3.999976764 0.008105760255 0.005481489559
3.999977218 0.008026107995 0.005427625129
3.999977664 0.007947238435 0.005374289993
3.9999781 0.007869143883 0.00532147895
3.999978529 0.007791816724 0.005269186849
3.999978949 0.007715249419 0.005217408592
3.99997936 0.0076394345 0.00516613913
3.999979764 0.007564364574 0.005115373463
3.99998016 0.007490032322 0.005065106642
3.999980548 0.007416430495 0.005015333765
3.999980928 0.007343551916 0.004966049978
3.999981301 0.007271389478 0.004917250475
3.999981667 0.007199936144 0.004868930498
3.999982025 0.007129184947 0.004821085336
3.999982377 0.007059128986 0.004773710322
3.999982721 0.006989761432 0.004726800837
3.999983059 0.006921075519 0.004680352307
3.999983391 0.00685306455 0.004634360202
3.999983716 0.006785721892 0.004588820038
3.999984034 0.006719040978 0.004543727374
3.999984346 0.006653015307 0.004499077812
3.999984652 0.006587638439 0.004454866999
3.999984953 0.006522903999 0.004411090624
3.999985247 0.006458805675 0.004367744417
3.999985535 0.006395337216 0.004324824151
3.999985818 0.006332492433 0.004282325643
3.999986096 0.006270265198 0.004240244746
3.999986368 0.006208649442 0.004198577359
3.999986634 0.006147639156 0.004157319416
3.999986896 0.006087228392 0.004116466896
3.999987152 0.006027411258 0.004076015815
3.999987403 0.005968181921 0.004035962227
3.999987649 0.005909534605 0.003996302227
3.999987891 0.005851463591 0.003957031948
3.999988128 0.005793963216 0.00391814756
3.99998836 0.005737027874 0.003879645272
3.999988588 0.005680652011 0.003841521328
3.999988811 0.00562483013 0.00380377201
3.99998903 0.005569556787 0.003766393639
3.999989244 0.005514826593 0.003729382569
3.999989455 0.005460634209 0.00369273519
3.999989661 0.005406974353 0.003656447928
3.999989863 0.00535384179 0.003620517246
3.999990061 0.005301231339 0.00358493964
3.999990256 0.00524913787 0.003549711639
3.999990446 0.005197556303 0.003514829809
3.999990633 0.005146481607 0.003480290748
3.999990816 0.005095908802 0.003446091088
3.999990996 0.005045832956 0.003412227494
3.999991172 0.004996249186 0.003378696663
3.999991345 0.004947152657 0.003345495326
3.999991514 0.00489853858 0.003312620245
3.99999168 0.004850402215 0.003280068214
3.999991842 0.004802738867 0.003247836058
3.999992002 0.004755543889 0.003215920635
3.999992158 0.004708812679 0.003184318832
3.999992312 0.004662540678 0.003153027568
3.999992462 0.004616723374 0.00312204379
3.99999261 0.004571356301 0.003091364478
3.999992754 0.004526435032 0.003060986639
3.999992896 0.004481955188 0.003030907311
3.999993035 0.004437912431 0.003001123562
3.999993171 0.004394302467 0.002971632485
3.999993305 0.004351121041 0.002942431207


==> torus_trajectory_2.dat <==
x y z
3.569867904 -1.724442775 0.2638987679
3.614967123 -1.622459271 0.2717490322
3.656297307 -1.520797402 0.2801148083
3.693842638 -1.419964496 0.2888664452
3.72764472 -1.320438322 0.2978779444
3.757796991 -1.222658566 0.307029766
3.784437746 -1.127020224 0.3162111091
3.807742268 -1.033869071 0.325321613
3.827914593 -0.9434991591 0.3342724705
3.845179348 -0.8561522257 0.3429869875
3.859774046 -0.772018755 0.3514006514
3.871942122 -0.6912403997 0.3594607894
3.881926892 -0.6139134369 0.3671259107
3.88996653 -0.5400929401 0.3743648194
3.896290069 -0.4697973718 0.3811555844
3.901114395 -0.4030133462 0.3874844375
3.904642135 -0.3397003542 0.3933446584
3.907060335 -0.2797952956 0.398735493
3.908539804 -0.2232167068 0.4036611353
3.909234989 -0.1698686114 0.408129796
3.909284281 -0.1196439594 0.4121528677
3.908810632 -0.07242764022 0.4157441919
3.907922392 -0.02809908038 0.4189194257
3.906714298 0.01346555367 0.4216955047
3.905268542 0.05239151607 0.4240901928
3.903655876 0.08880397014 0.4261217117
3.901936709 0.1228267675 0.4278084401
3.900162175 0.1545814807 0.4291686737
3.898375154 0.1841866534 0.4302204372
3.896611219 0.2117572357 0.4309813401
3.894899527 0.2374041746 0.4314684693
3.89326362 0.2612341334 0.431698312
3.891722165 0.2833493164 0.4316867032
3.890289614 0.3038473794 0.4314487929
3.888976796 0.3228214086 0.4309990297
3.887791444 0.3403599541 0.4303511566
3.886738662 0.3565471044 0.4295182161
3.885821337 0.3714625939 0.4285125635
3.885040495 0.3851819335 0.4273458847
3.88439562 0.3977765581 0.4260292186
3.88388493 0.4093139858 0.4245729819
3.883505606 0.4198579838 0.4229869957
3.883254004 0.429468738 0.421280513
3.883125832 0.4382030232 0.4194622462
3.883116294 0.4461143724 0.4175403957
3.883220226 0.4532532421 0.4155226761
3.8834322 0.4596671748 0.4134163439
3.88374662 0.4654009548 0.4112282221
3.884157799 0.4704967594 0.4089647257
3.88466002 0.4749943038 0.4066318851
3.885247595 0.478930979 0.4042353684
3.885914906 0.482341984 0.4017805028
3.88665644 0.485260451 0.3992722948
3.887466818 0.4877175642 0.3967154494
3.888340821 0.4897426731 0.3941143878
3.889273401 0.4913633983 0.3914732645
3.890259699 0.4926057331 0.3887959834
3.891295052 0.4934941378 0.3860862123
3.892375 0.4940516301 0.3833473973
3.893495285 0.4942998693 0.3805827759
3.89465186 0.4942592359 0.3777953892
3.895840881 0.4939489071 0.374988094
3.897058707 0.4933869269 0.372163573
3.8983019 0.492590273 0.3693243457
3.899567213 0.4915749191 0.3664727775
3.900851592 0.490355894 0.3636110889
3.902152166 0.4889473368 0.3607413639
3.903466244 0.4873625493 0.357865558
3.904791303 0.4856140446 0.3549855057
3.906124986 0.4837135935 0.3521029271
3.907465093 0.481672268 0.349219435
3.908809576 0.4795004817 0.3463365409
3.910156527 0.4772080286 0.3434556605
3.911504177 0.4748041191 0.3405781197
3.912850886 0.472297414 0.3377051592
3.914195135 0.4696960563 0.3348379397
3.915535525 0.4670077017 0.3319775464
3.916870763 0.4642395468 0.3291249933
3.918199661 0.4613983555 0.3262812269
3.91952113 0.4584904845 0.3234471305
3.920834173 0.4555219067 0.3206235275
3.922137878 0.4524982337 0.317811185
3.923431416 0.4494247365 0.3150108167
3.924714034 0.4463063655 0.3122230859
3.925985051 0.4431477687 0.3094486089
3.927243853 0.4399533097 0.3066879568
3.928489888 0.4367270839 0.303941659
3.929722665 0.4334729342 0.3012102046
3.930941745 0.4301944654 0.2984940454
3.932146744 0.4268950582 0.2957935978
3.933337322 0.4235778821 0.2931092447
3.934513185 0.4202459079 0.2904413373
3.935674081 0.4169019186 0.2877901974
3.936819797 0.4135485211 0.2851561186
3.937950153 0.4101881558 0.282539368
3.939065005 0.4068231066 0.2799401878
3.940164238 0.4034555097 0.2773587968
3.941247766 0.4000873625 0.2747953915
3.94231553 0.3967205317 0.2722501477
3.943367494 0.3933567604 0.2697232214
3.944403646 0.389997676 0.2672147501
3.945423992 0.3866447963 0.264724854
3.946428559 0.3832995364 0.2622536367
3.947417391 0.3799632143 0.2598011863
3.948390549 0.3766370571 0.2573675766
3.949348105 0.3733222057 0.2549528675
3.950290148 0.3700197203 0.2525571062
3.951216779 0.3667305848 0.2501803274
3.952128106 0.3634557118 0.247822555
3.953024252 0.3601959461 0.2454838018
3.953905347 0.3569520695 0.2431640707
3.954771527 0.3537248036 0.2408633551
3.955622938 0.3505148144 0.2385816397
3.956459733 0.3473227145 0.2363189008
3.957282068 0.3441490674 0.2340751069
3.958090106 0.3409943893 0.2318502193
3.958884014 0.3378591529 0.2296441925
3.959663964 0.3347437894 0.2274569745
3.960430129 0.3316486911 0.2252885075
3.961182688 0.3285742141 0.2231387278
3.961921819 0.3255206798 0.221007567
3.962647705 0.3224883778 0.2188949515
3.963360528 0.319477567 0.2168008031
3.964060474 0.3164884783 0.2147250397
3.964747728 0.3135213157 0.2126675751
3.965422475 0.3105762582 0.2106283195
3.966084903 0.3076534612 0.2086071797
3.966735198 0.3047530582 0.2066040593
3.967373547 0.301875162 0.2046188592
3.968000134 0.2990198661 0.2026514776
3.968615145 0.2961872455 0.20070181
3.969218766 0.2933773585 0.19876975
3.969811179 0.2905902474 0.1968551888
3.970392566 0.2878259395 0.1949580159
3.97096311 0.2850844483 0.193078119
3.97152299 0.282365774 0.1912153843
3.972072384 0.2796699048 0.1893696965
3.972611469 0.2769968174 0.1875409391
3.97314042 0.2743464778 0.1857289942
3.973659411 0.2717188422 0.1839337431
3.974168613 0.2691138575 0.1821550663
3.974668195 0.2665314619 0.1803928432
3.975158326 0.2639715856 0.1786469526
3.975639171 0.2614341513 0.1769172728
3.976110893 0.2589190748 0.1752036816
3.976573655 0.2564262653 0.1735060562
3.977027615 0.2539556262 0.1718242736
3.977472932 0.2515070552 0.1701582106
3.977909759 0.249080445 0.1685077437
3.978338251 0.2466756834 0.1668727492
3.978758557 0.2442926538 0.1652531036
3.979170827 0.2419312359 0.1636486833
3.979575207 0.2395913053 0.1620593645
3.979971841 0.2372727344 0.1604850239
3.980360872 0.2349753923 0.1589255382
3.980742438 0.2326991456 0.1573807844
3.981116678 0.2304438579 0.1558506395
3.981483727 0.2282093907 0.1543349811
3.981843718 0.2259956033 0.152833687
3.982196782 0.223802353 0.1513466354
3.982543049 0.2216294957 0.1498737049
3.982882645 0.2194768852 0.1484147745
3.983215695 0.2173443746 0.1469697238
3.983542321 0.2152318153 0.1455384327
3.983862644 0.2131390578 0.1441207818
3.984176783 0.2110659518 0.1427166522
3.984484854 0.2090123463 0.1413259255
3.984786972 0.2069780893 0.139948484
3.985083248 0.2049630288 0.1385842105
3.985373794 0.202967012 0.1372329884
3.985658718 0.2009898859 0.1358947021
3.985938126 0.1990314975 0.1345692361
3.986212124 0.1970916934 0.133256476
3.986480814 0.1951703204 0.131956308
3.986744297 0.1932672253 0.1306686188
3.987002673 0.1913822551 0.1293932961
3.987256039 0.1895152568 0.128130228
3.987504491 0.1876660779 0.1268793037
3.987748122 0.1858345661 0.1256404129
3.987987025 0.1840205695 0.1244134461
3.98822129 0.1822239369 0.1231982944
3.988451007 0.1804445172 0.12199485
3.988676262 0.1786821601 0.1208030056
3.988897141 0.1769367158 0.1196226547
3.989113728 0.1752080352 0.1184536916
3.989326106 0.1734959698 0.1172960115
3.989534355 0.1718003718 0.1161495102
3.989738555 0.1701210941 0.1150140843
3.989938785 0.1684579905 0.1138896312
3.99013512 0.1668109154 0.1127760492
3.990327635 0.1651797242 0.1116732373
3.990516405 0.1635642729 0.1105810953
3.990701501 0.1619644187 0.1094995237
3.990882995 0.1603800193 0.1084284239
3.991060955 0.1588109336 0.107367698
3.991235452 0.1572570212 0.1063172491
3.99140655 0.1557181427 0.1052769807
3.991574316 0.1541941597 0.1042467974
3.991738815 0.1526849346 0.1032266045
3.99190011 0.151190331 0.1022163081
3.992058262 0.1497102132 0.101215815
3.992213333 0.1482444467 0.1002250327
3.992365382 0.1467928978 0.09924386983
3.992514468 0.1453554339 0.0982722354
3.992660649 0.1439319235 0.09731003938
3.99280398 0.1425222358 0.09635719248
3.992944517 0.1411262414 0.09541360614
3.993082314 0.1397438115 0.09447919261
3.993217425 0.1383748187 0.09355386484
3.993349901 0.1370191364 0.09263753657
3.993479794 0.1356766389 0.09173012228
3.993607153 0.1343472018 0.09083153719
3.993732029 0.1330307016 0.08994169726
3.993854469 0.1317270157 0.08906051918
3.99397452 0.1304360227 0.0881879204
3.99409223 0.1291576021 0.08732381907
3.994207643 0.1278916345 0.08646813408
3.994320804 0.1266380013 0.08562078502
3.994431758 0.1253965852 0.08478169223
3.994540546 0.1241672697 0.08395077672
3.994647211 0.1229499394 0.08312796025
3.994751795 0.1217444798 0.08231316524
3.994854338 0.1205507776 0.08150631483
3.99495488 0.1193687201 0.08070733286
3.995053459 0.1181981961 0.07991614385
3.995150113 0.1170390949 0.07913267298
3.995244882 0.1158913071 0.07835684615
3.9953378 0.1147547242 0.07758858991
3.995428904 0.1136292386 0.07682783147
3.995518229 0.1125147436 0.07607449874
3.995605811 0.1114111336 0.07532852024
3.995691683 0.1103183039 0.0745898252
3.995775878 0.1092361508 0.07385834344
3.995858429 0.1081645714 0.07313400548
3.995939368 0.1071034639 0.07241674245
3.996018726 0.1060527272 0.07170648612
3.996096535 0.1050122614 0.07100316889
3.996172824 0.1039819673 0.07030672379
3.996247623 0.1029617467 0.06961708446
3.996320962 0.1019515023 0.06893418517
3.996392868 0.1009511377 0.06825796079
3.996463369 0.0999605573 0.0675883468
3.996532494 0.09897966655 0.06692527929
3.996600268 0.09800837164 0.06626869492
3.996666719 0.09704657968 0.06561853097
3.996731871 0.09609419864 0.06497472529
3.996795751 0.09515113734 0.06433721632
3.996858383 0.09421730545 0.06370594307
3.996919791 0.09329261351 0.06308084513
3.99698 0.09237697285 0.06246186265
3.997039032 0.09147029568 0.06184893635
3.997096911 0.090572495 0.06124200749
3.99715366 0.08968348463 0.06064101792
3.997209299 0.08880317924 0.06004590999
3.997263852 0.08793149424 0.05945662664
3.997317338 0.0870683459 0.05887311131
3.99736978 0.08621365123 0.05829530801
3.997421197 0.08536732806 0.05772316126
3.997471609 0.08452929498 0.0571566161
3.997521036 0.08369947136 0.0565956181
3.997569498 0.08287777733 0.05604011336
3.997617012 0.08206413378 0.05549004846
3.997663598 0.08125846234 0.05494537051
3.997709273 0.08046068541 0.05440602713
3.997754056 0.07967072612 0.05387196641
3.997797964 0.07888850831 0.05334313696
3.997841014 0.07811395657 0.05281948787
3.997883222 0.07734699621 0.05230096871
3.997924606 0.07658755324 0.05178752955
3.99796518 0.07583555439 0.0512791209
3.998004962 0.07509092707 0.05077569379
3.998043966 0.07435359942 0.05027719969
3.998082208 0.07362350024 0.04978359052
3.998119703 0.07290055901 0.0492948187
3.998156465 0.07218470591 0.04881083708
3.998192508 0.07147587176 0.04833159896
3.998227846 0.07077398808 0.0478570581
3.998262494 0.07007898702 0.04738716869
3.998296465 0.06939080139 0.04692188537
3.998329772 0.06870936464 0.04646116322
3.998362428 0.06803461088 0.04600495773
3.998394445 0.06736647484 0.04555322484
3.998425837 0.06670489187 0.04510592091
3.998456615 0.06604979796 0.0446630027
3.998486791 0.06540112971 0.04422442741
3.998516378 0.06475882433 0.04379015264
3.998545386 0.06412281965 0.04336013641
3.998573827 0.06349305407 0.04293433713
3.998601712 0.06286946662 0.04251271361
3.998629053 0.06225199689 0.04209522507
3.998655858 0.06164058507 0.04168183112
3.99868214 0.06103517193 0.04127249175
3.998707908 0.0604356988 0.04086716736
3.998733172 0.05984210759 0.04046581869
3.998757942 0.05925434076 0.04006840691
3.998782228 0.05867234135 0.03967489352
3.998806039 0.05809605293 0.03928524043
3.998829385 0.05752541961 0.03889940989
3.998852274 0.05696038608 0.03851736453
3.998874716 0.05640089752 0.03813906734
3.998896719 0.05584689968 0.03776448166
3.998918292 0.0552983388 0.0373935712
3.998939444 0.05475516168 0.0370263
3.998960181 0.05421731561 0.03666263247
3.998980514 0.0536847484 0.03630253336
3.999000448 0.05315740837 0.03594596775
3.999019993 0.05263524433 0.03559290107
3.999039156 0.05211820561 0.03524329907
3.999057945 0.051606242 0.03489712786
3.999076366 0.05109930381 0.03455435386
3.999094426 0.05059734182 0.03421494382
3.999112134 0.05010030728 0.0338788648
3.999129496 0.04960815193 0.03354608421
3.999146518 0.04912082798 0.03321656974
3.999163207 0.04863828808 0.03289028942
3.99917957 0.04816048536 0.03256721158
3.999195613 0.04768737342 0.03224730487
3.999211342 0.04721890629 0.03193053823
3.999226764 0.04675503846 0.0316168809
3.999241884 0.04629572484 0.03130630244
3.999256709 0.04584092081 0.03099877268
3.999271243 0.04539058218 0.03069426177
3.999285494 0.04494466517 0.03039274013
3.999299466 0.04450312644 0.03009417848
3.999313165 0.04406592309 0.02979854781
3.999326596 0.0436330126 0.02950581941
3.999339764 0.04320435289 0.02921596484
3.999352675 0.04277990229 0.02892895594
3.999365333 0.04235961954 0.02864476482
3.999377744 0.04194346376 0.02836336388
3.999389912 0.0415313945 0.02808472576
3.999401842 0.04112337168 0.02780882339
3.999413539 0.04071935562 0.02753562995
3.999425008 0.04031930703 0.02726511888
3.999436252 0.039923187 0.0269972639
3.999447276 0.03953095701 0.02673203897
3.999458085 0.03914257889 0.0264694183
3.999468682 0.03875801488 0.02620937636
3.999479072 0.03837722756 0.02595188787
3.999489259 0.03800017989 0.02569692778
3.999499246 0.03762683518 0.02544447132
3.999509039 0.03725715712 0.02519449393
3.99951864 0.03689110972 0.0249469713
3.999528053 0.03652865738 0.02470187935
3.999537282 0.03616976482 0.02445919426
3.999546331 0.03581439713 0.02421889241
3.999555202 0.03546251971 0.02398095042
3.999563901 0.03511409832 0.02374534517
3.999572429 0.03476909906 0.02351205372
3.99958079 0.03442748835 0.02328105338
3.999588988 0.03408923292 0.02305232167
3.999597026 0.03375429988 0.02282583635
3.999604906 0.0334226566 0.02260157537
3.999612632 0.0330942708 0.02237951692
3.999620208 0.03276911053 0.02215963938
3.999627635 0.03244714412 0.02194192137
3.999634917 0.03212834024 0.02172634168
3.999642056 0.03181266783 0.02151287935
3.999649056 0.03150009618 0.02130151359
3.999655919 0.03119059484 0.02109222384
3.999662648 0.03088413369 0.02088498973
3.999669245 0.03058068287 0.02067979108
3.999675713 0.03028021285 0.02047660792
3.999682055 0.02998269437 0.02027542047
3.999688273 0.02968809845 0.02007620915
3.999694369 0.02939639641 0.01987895457
3.999700346 0.02910755983 0.01968363751
3.999706206 0.0288215606 0.01949023898
3.999711951 0.02853837085 0.01929874012
3.999717584 0.02825796301 0.01910912232
3.999723107 0.02798030976 0.01892136709
3.999728522 0.02770538407 0.01873545616
3.999733831 0.02743315915 0.01855137142
3.999739036 0.0271636085 0.01836909496
3.99974414 0.02689670585 0.01818860902
3.999749143 0.02663242521 0.01800989603
3.999754049 0.02637074083 0.01783293857
3.999758859 0.02611162723 0.01765771943
3.999763575 0.02585505916 0.01748422153
3.999768198 0.02560101163 0.01731242797
3.999772731 0.02534945988 0.01714232204
3.999777176 0.02510037942 0.01697388715
3.999781534 0.02485374598 0.0168071069
3.999785806 0.02460953553 0.01664196506
3.999789995 0.02436772428 0.01647844552
3.999794102 0.02412828867 0.01631653237
3.999798128 0.02389120536 0.01615620983
3.999802076 0.02365645127 0.0159974623
3.999805947 0.02342400352 0.01584027429
3.999809742 0.02319383946 0.0156846305
3.999813462 0.02296593666 0.01553051577
3.99981711 0.02274027292 0.01537791509
3.999820687 0.02251682624 0.01522681358
3.999824194 0.02229557487 0.01507719653
3.999827632 0.02207649723 0.01492904936
3.999831003 0.02185957198 0.01478235763
3.999834308 0.02164477797 0.01463710707
3.999837548 0.02143209429 0.0144932835
3.999840725 0.0212215002 0.01435087292
3.99984384 0.02101297518 0.01420986146
3.999846894 0.02080649891 0.01407023538
3.999849888 0.02060205127 0.01393198106
3.999852824 0.02039961233 0.01379508504
3.999855702 0.02019916237 0.01365953399
3.999858524 0.02000068185 0.01352531468
3.999861291 0.01980415142 0.01339241405
3.999864003 0.01960955193 0.01326081913
3.999866663 0.01941686442 0.01313051712
3.999869271 0.0192260701 0.0130014953
3.999871827 0.01903715039 0.01287374112
3.999874334 0.01885008686 0.01274724211
3.999876791 0.01866486129 0.01262198595
3.999879201 0.01848145562 0.01249796043
3.999881563 0.01829985197 0.01237515347
3.999883879 0.01812003265 0.0122535531
3.99988615 0.01794198013 0.01213314746
3.999888377 0.01776567705 0.01201392483
3.99989056 0.01759110623 0.01189587358
3.9998927 0.01741825065 0.0117789822
3.999894799 0.01724709347 0.01166323931
3.999896856 0.017077618 0.01154863363
3.999898873 0.01690980771 0.01143515397
3.999900851 0.01674364626 0.0113227893
3.99990279 0.01657911745 0.01121152864
3.999904691 0.01641620523 0.01110136116
3.999906555 0.01625489373 0.01099227612
3.999908382 0.01609516722 0.01088426288
3.999910174 0.01593701014 0.01077731093
3.999911931 0.01578040706 0.01067140982
3.999913653 0.01562534271 0.01056654925
3.999915342 0.01547180199 0.01046271899
3.999916997 0.01531976992 0.01035990891
3.999918621 0.01516923169 0.01025810901
3.999920212 0.01502017262 0.01015730934
3.999921772 0.01487257817 0.0100575001
3.999923302 0.01472643396 0.009958671542
3.999924802 0.01458172574 0.009860814041
3.999926273 0.01443843941 0.009763918055
3.999927715 0.01429656099 0.00966797414
3.999929128 0.01415607665 0.009572972942
3.999930514 0.0140169727 0.0094789052
3.999931873 0.01387923557 0.009385761745
3.999933206 0.01374285185 0.009293533496
3.999934512 0.01360780822 0.009202211462
3.999935793 0.01347409153 0.009111786741
3.999937048 0.01334168874 0.009022250517
3.999938279 0.01321058694 0.008933594062
3.999939486 0.01308077335 0.008845808733
3.99994067 0.01295223531 0.008758885971
3.99994183 0.01282496029 0.008672817303
3.999942968 0.01269893588 0.008587594338
3.999944083 0.0125741498 0.008503208767
3.999945177 0.01245058988 0.008419652364
3.999946249 0.01232824407 0.008336916982
3.9999473 0.01220710044 0.008254994556
3.999948331 0.01208714718 0.008173877097
3.999949341 0.0119683726 0.008093556699
3.999950332 0.01185076511 0.00801402553
3.999951303 0.01173431326 0.007935275836
3.999952256 0.01161900568 0.007857299939
3.999953189 0.01150483113 0.007780090238
3.999954105 0.01139177848 0.007703639204
3.999955002 0.01127983671 0.007627939384
3.999955882 0.0111689949 0.007552983397
3.999956745 0.01105924225 0.007478763936
3.999957591 0.01095056805 0.007405273763
3.99995842 0.01084296171 0.007332505714
3.999959234 0.01073641273 0.007260452693
3.999960031 0.01063091074 0.007189107677
3.999960813 0.01052644543 0.007118463707
3.999961579 0.01042300663 0.007048513898
3.99996233 0.01032058425 0.006979251427
3.999963067 0.01021916829 0.006910669543
3.999963789 0.01011874889 0.006842761559
3.999964497 0.01001931623 0.006775520852
3.999965192 0.009920860628 0.006708940867
3.999965873 0.009823372484 0.006643015113
3.99996654 0.00972684229 0.006577737161
3.999967194 0.009631260634 0.006513100647
3.999967836 0.009536618197 0.006449099267
3.999968465 0.009442905749 0.006385726782
3.999969082 0.009350114152 0.006322977012
3.999969686 0.00925823436 0.00626084384
3.999970279 0.009167257413 0.006199321206
3.99997086 0.009077174439 0.006138403112
3.99997143 0.008987976655 0.006078083618
3.999971989 0.008899655364 0.006018356843
3.999972537 0.008812201952 0.005959216962
3.999973074 0.008725607893 0.005900658209
3.9999736 0.008639864743 0.005842674874
3.999974117 0.00855496414 0.005785261304
3.999974623 0.008470897806 0.0057284119
3.999975119 0.008387657544 0.005672121118
3.999975606 0.008305235236 0.00561638347
3.999976083 0.008223622846 0.005561193521
3.999976551 0.008142812416 0.00550654589
3.999977009 0.008062796065 0.005452435247
3.999977459 0.00798356599 0.005398856317
3.9999779 0.007905114467 0.005345803875
3.999978332 0.007827433845 0.005293272747
3.999978756 0.007750516548 0.005241257812
3.999979171 0.007674355078 0.005189753998
3.999979578 0.007598942006 0.005138756282
3.999979978 0.00752426998 0.005088259691
3.999980369 0.007450331717 0.005038259301
3.999980753 0.007377120007 0.004988750238
3.99998113 0.007304627712 0.004939727672
3.999981499 0.007232847763 0.004891186824
3.999981861 0.007161773159 0.004843122961
3.999982215 0.007091396971 0.004795531395
3.999982563 0.007021712335 0.004748407486
3.999982904 0.006952712456 0.004701746639
3.999983239 0.006884390605 0.004655544303
3.999983566 0.006816740121 0.004609795974
3.999983888 0.006749754406 0.00456449719
3.999984203 0.006683426928 0.004519643534
3.999984512 0.006617751219 0.004475230632
3.999984815 0.006552720875 0.004431254153
3.999985112 0.006488329555 0.004387709809
3.999985403 0.006424570978 0.004344593354
3.999985688 0.006361438928 0.004301900583
3.999985968 0.006298927248 0.004259627333
3.999986243 0.006237029843 0.004217769482
3.999986512 0.006175740675 0.004176322948
3.999986775 0.00611505377 0.004135283689
3.999987034 0.006054963208 0.004094647704
3.999987288 0.00599546313 0.004054411029
3.999987536 0.005936547733 0.004014569742
3.99998778 0.005878211273 0.003975119956
3.999988019 0.00582044806 0.003936057826
3.999988253 0.005763252462 0.003897379541
3.999988483 0.005706618901 0.00385908133
3.999988708 0.005650541854 0.003821159459
3.999988929 0.005595015853 0.003783610228
3.999989146 0.005540035483 0.003746429978
3.999989358 0.005485595383 0.003709615082
3.999989566 0.005431690243 0.003673161949
3.99998977 0.005378314806 0.003637067026
3.99998997 0.005325463869 0.003601326791
3.999990166 0.005273132277 0.003565937761
3.999990359 0.005221314926 0.003530896484
3.999990547 0.005170006764 0.003496199543
3.999990732 0.005119202787 0.003461843553
3.999990913 0.00506889804 0.003427825166
3.999991091 0.005019087618 0.003394141064
3.999991265 0.004969766664 0.003360787961
3.999991436 0.004920930368 0.003327762605
3.999991604 0.004872573968 0.003295061776
3.999991768 0.004824692747 0.003262682285
3.999991929 0.004777282037 0.003230620974
3.999992087 0.004730337213 0.003198874717
3.999992241 0.004683853699 0.003167440417
3.999992393 0.004637826961 0.00313631501
3.999992542 0.00459225251 0.00310549546
3.999992688 0.004547125902 0.003074978762
3.999992831 0.004502442737 0.003044761939
3.999992971 0.004458198656 0.003014842045
3.999993108 0.004414389346 0.002985216163
3.999993243 0.004371010534 0.002955881402
3.999993375 0.00432805799 0.002926834904
3.999993505 0.004285527524 0.002898073833
3.999993632 0.00424341499 0.002869595388
3.999993756 0.004201716281 0.002841396789
3.999993879 0.00416042733 0.002813475287
3.999993998 0.00411954411 0.002785828159
3.999994116 0.004079062636 0.002758452709
3.999994231 0.004038978958 0.002731346268
3.999994344 0.003999289169 0.002704506191
3.999994454 0.003959989397 0.002677929862
3.999994563 0.00392107581 0.002651614689
3.999994669 0.003882544614 0.002625558106
3.999994773 0.003844392049 0.002599757571
3.999994875 0.003806614397 0.002574210569
3.999994976 0.003769207973 0.002548914608
3.999995074 0.003732169129 0.002523867221
3.99999517 0.003695494252 0.002499065966
3.999995265 0.003659179767 0.002474508424
3.999995357 0.003623222133 0.0024501922
3.999995448 0.003587617841 0.002426114923
3.999995537 0.003552363421 0.002402274245
3.999995624 0.003517455434 0.002378667841
3.99999571 0.003482890475 0.002355293409
3.999995794 0.003448665175 0.002332148669
3.999995876 0.003414776196 0.002309231365
3.999995957 0.003381220232 0.002286539261
3.999996036 0.003347994011 0.002264070144
3.999996113 0.003315094294 0.002241821824
3.999996189 0.00328251787 0.00221979213
3.999996264 0.003250261565 0.002197978915
3.999996337 0.003218322231 0.002176380051
3.999996409 0.003186696755 0.002154993431
3.999996479 0.003155382052 0.00213381697
3.999996548 0.003124375068 0.002112848604
3.999996615 0.00309367278 0.002092086286
3.999996681 0.003063272193 0.002071527993
3.999996746 0.003033170342 0.002051171719
3.99999681 0.003003364293 0.002031015479
3.999996872 0.002973851138 0.002011057308
3.999996934 0.002944627999 0.001991295259
3.999996993 0.002915692027 0.001971727406
3.999997052 0.002887040399 0.001952351839

